The SSA22 HI Tomography Survey (SSA22-HIT). I. Data Set and Compiled Redshift Catalog

We conducted a deep spectroscopic survey, named SSA22-HIT, in the SSA22 field with the DEep Imaging MultiObject Spectrograph (DEIMOS) on the Keck telescope, designed to tomographically map high-z HI gas through analysis of Lya absorption in background galaxies' spectra. In total, 198 galaxies were spectroscopically confirmed at 2.5 < z < 6 with a few low-z exceptions in the 26 x 15 arcmin^2 area, of which 148 were newly determined in this study. Our redshift measurements were merged with previously confirmed redshifts available in the 34 x 27 arcmin^2 area of the SSA22 field. This compiled catalog containing 730 galaxies of various types at z > 2 is useful for various applications, and it is made publicly available. Our SSA22-HIT survey has increased by approximately twice the number of spectroscopic redshifts of sources at z > 3.2 in the observed field. From a comparison with publicly available redshift catalogs, we show that our compiled redshift catalog in the SSA22 field is comparable to those among major extragalactic survey fields in terms of a combination of wide area and high surface number density of objects at z > 2. About 40 % of the spectroscopically confirmed objects in SSA22-HIT show reasonable quality of spectra in the wavelengths shorter than Lya when a sufficient amount of smoothing is adopted. Our data set enables us to make the HI tomographic map at z > 3, which we present in a parallel study.

==> datafile5.txt <==
Title: The SSA22 HI Tomography Survey (SSA22-HIT). I. Dataset and compiled 
       redshift catalog 
Authors: Mawatari K., Inoue A.K., Yamada T., Hayashino T., Prochaska J.X.,
    Lee K.-G., Tejos N., Kashikawa N., Otsuka T., Yamanaka S., Schlegel D.J.,
    Matsuda Y., Hennawi J.F., Iwata I., Umehata H., Mukae S., Ouchi M.,
    Sugahara Y., Tamura Y. 
Table: SSA22-HIT catalog
================================================================================
Byte-by-byte Description of file: datafile5.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label    Explanations
--------------------------------------------------------------------------------
   1- 25 A25    ---     Name     SSA22-HIT Identifier, with IAU prefix SSA22HIT plus JHHMMSS.S+DDMMSS
  27- 31 I5     ---     ID_HIT   HIT identifier, mask id + slit id, Section 2.2
  33- 42 F10.6  deg     RAdeg    Right Ascension, decimal degrees (J2000) (1)
  44- 51 F8.6   deg     DEdeg    Declination, decimal degrees (J2000) (1)
  53- 59 F7.3   mag     omag     Observed magnitude in Band
  61- 65 A5     ---     Band     Photometric band of omag 
  67- 73 A7     ---     Cat      Target categories (2)
  75- 77 A3     ---     Pri      Target selection priority in each category (3)
  79- 87 F9.5   ---     zspec    ?=-99. Spectroscopic redshift (4)
  89- 92 A4     ---   q_zspec    Quality flag for zspec (5)
  94-103 A10    ---     Temp     Fit template (6)
--------------------------------------------------------------------------------
Note (1): Positions as measured under our astrometric calibration, Section 2.1
Note (2): Target categories --
    T1 = Expected redshift (z_ex) ranges at 2.7 < z_ex < 3.2;
    T2 = 3.2 < z_ex < 3.7;
    T2prevz = spectroscopically confirmed at 3.2<z<3.7 from previous works 
        (Steidel+03 [2003ApJ...592..728S], Kousai (2011 [PhD Thesis], 
        Saez+15 [2015MNRAS.450.2615S], Hayashino+19 [2019MNRAS.484.5868H]);
    T3 = 3.7 < z_ex < 4.5;
    T3prevz = spectroscopically confirmed at 3.7<z<4.5 from previous works 
        (Steidel+03 [2003ApJ...592..728S], Kousai (2011 [PhD Thesis], 
        Saez+15 [2015MNRAS.450.2615S], Hayashino+19 [2019MNRAS.484.5868H]);
    T4 = 4.3 < z_ex < 4.8;
    T5 = 4.8 < z_ex < 5.6;
    LyC = LyC leakers with NB359 detection (Iwata+09 [2009ApJ...692.1287I]);
    SMGs = from ALMA and AzTEC (Umehata+14,18 [2014MNRAS.440.3462U,2018PASJ...70...65U]);
    oldLAE = LAEs detected in K-band (Yamada+12b [2012AJ....143...79Y]);
    LDRLAE = LAEs lying in the LAEs' low density region (Yamada+12b [2012AJ....143...79Y]);
    galDLA = A galaxy sight-line DLA and its counterpart candidates 
        (Mawatari+16a [2016ApJ...817..161M]);
    PC = spectroscopically confirmed proto-cluster members at 3.04<z<3.12 
        (Steidel+03 [2003ApJ...592..728S], Kousai (2011) [PhD Thesis], 
        Saez+15 [2015MNRAS.450.2615S], Hayashino+19 [2019MNRAS.484.5868H]);
Note (3): Target selection priority in each category --
    For T1, T2, T3, T4, and T5 --
        pr1 (highest priority) = satisfy both the color criteria and the photo-z range;
        pr2 = satisfy only the color criteria;
        pr3 = satisfy only the photo-z range;
        pr4 (lowest priority) = satisfy only the slightly relaxed color criteria;
    For T2prevz, T3prevz, oldLAE, PC, all are pr1. 
    For LyC --
        pr1 = spectroscopically confirmed from previous works;
        pr2 = i-band detected;
        pr3 = i-band not detected;
    For SMG --
        pr1 = z~5 candidate;
        pr2 = relatively bright in z-band and z=3.1 candidate;
        pr3 = relatively faint in z-band;
    For LDRLAE -- 
        pr1 = Rest-frame EW from BV-NB color > 200A;
        pr2 = Rest-frame EW from BV-NB color = 45A ~ 200A;
        pr3 = Rest-frame EW from BV-NB color = 15A ~ 45A;
    For galDLA -- 
        pr1 = the sight-line galaxy;
        pr2 = candidate couterparts.
Note (4): Redshifts determined using the specpro software, Masters & Capak 
    (2011) [2011PASP..123..638M]. Null values of zspec mean the redshift 
    is not determined.
Note (5): Flags for redshift reliability; NONE is a null flag --
    Ae = Firm redshifts are obtained from clear emission lines
    Aa = Firm redshifts are obtained from clear absorption lines
    B  = Probable redshifts are obtained from emission lines
    C  = Possible redshifts are obtained from absorption lines
Note (6): Fit Template; NONE is a null flag --
    VLBG = an LBG template from VVDS (LeFevre+05 [2005A&A...439..877L]);
    SLBG = a composite spectrum of z~3 LBGs 
        from Shapley+03 [2003ApJ...588...65S];
    VI08eLBG = a composite spectrum of LBGs with strong Lya emission line 
        from our previous VIMOS survey (Hayashino+19 [2019MNRAS.484.5868H]);
    VI08aLBG = a composite spectrum of LBGs with no Lya emission line 
        from our previous VIMOS survey (Hayashino+19 [2019MNRAS.484.5868H]);
    HITdr1eLBG = a composite of the SSA22-HIT spectra of LBGs with strong 
        Lya emission line, of which redshifts are easily identified (e.g., 
        they are already confirmed in the previous works; multiple 
        emission/absorption lines are obviously seen);
    HITdr1aLBG = a composite of the SSA22-HIT spectra of LBGs with no Lya 
        emission line, of which redshifts are easily identified (e.g., 
        they are already confirmed in the previous works; multiple 
        emission/absorption lines are obviously seen);
    VSBurst = a low-z starburst galaxy template from 
        VVDS (LeFevre+05 [2005A&A...439..877L]);
    VEs = a low-z elliptical galaxy template from 
        VVDS (LeFevre+05 [2005A&A...439..877L]);
    SDSSQSO = a broad line quasar template from 
        SDSS (Schneider+10 [2010AJ....139.2360S]);
    M6star = a M6 type stellar template 
        (Pickles+98 [1998PASP..110..863P]).
--------------------------------------------------------------------------------
SSA22HIT J221717.3+001009 01006 334.322000 0.169256  24.977 i     T1      pr3 -99.      None None       
SSA22HIT J221820.2+000939 01007 334.584333 0.160956  24.726 i     T1      pr3 -99.      None None       
SSA22HIT J221729.9+000749 01008 334.374667 0.130311  24.675 i     T1      pr3   2.76676 Ae   SLBG       
SSA22HIT J221752.0+000745 01009 334.466875 0.129042  25.495 i     T1      pr1 -99.      None None       
SSA22HIT J221800.4+000553 01010 334.501542 0.098161  25.044 i     T1      pr1 -99.      None None       
SSA22HIT J221757.5+000645 01011 334.489417 0.112364  24.164 i     T1      pr1   2.77246 Aa   HITdr1aLBG 
SSA22HIT J221743.7+000916 01012 334.432167 0.154558  26.504 NB359 LyC     pr3 -99.      None None       
SSA22HIT J221814.5+001016 01013 334.560500 0.171089  25.624 z     T4      pr3 -99.      None None       
SSA22HIT J221803.9+000701 01014 334.516167 0.116967  25.539 z     T4      pr3 -99.      None None       
SSA22HIT J221734.6+000542 01015 334.394375 0.095006  25.393 z     T4      pr3 -99.      None None       
SSA22HIT J221813.4+000958 01016 334.556000 0.166117  24.922 z     T4      pr3 -99.      None None       
SSA22HIT J221752.7+000652 01017 334.469417 0.114325  25.668 z     T4      pr1 -99.      None None       
SSA22HIT J221736.2+000828 01018 334.400750 0.141197  25.645 z     T5      pr4 -99.      None None       
SSA22HIT J221733.0+000603 01019 334.391500 0.100764  25.602 z     T5      pr4 -99.      None None       
SSA22HIT J221746.2+000920 01020 334.442458 0.155503  25.156 z     T5      pr1 -99.      None None       
SSA22HIT J221749.5+001003 01021 334.456375 0.167511  25.482 i     T2      pr3 -99.      None None       
SSA22HIT J221740.5+000712 01022 334.418667 0.120011  25.355 i     T2      pr3 -99.      None None       
SSA22HIT J221758.9+000831 01023 334.495500 0.141892  25.351 i     T2      pr3 -99.      None None       
SSA22HIT J221808.3+000850 01024 334.534625 0.147200  25.308 i     T2      pr3 -99.      None None       
SSA22HIT J221717.9+000918 01025 334.324500 0.155103  25.283 i     T2      pr3 -99.      None None       
SSA22HIT J221801.9+000927 01026 334.508125 0.157386  25.186 i     T2      pr3   3.09675 C    HITdr1aLBG 
SSA22HIT J221802.6+000548 01027 334.510792 0.096683  25.173 i     T2      pr3 -99.      None None       
SSA22HIT J221722.7+000610 01028 334.344542 0.102875  25.139 i     T2      pr3 -99.      None None       
SSA22HIT J221818.0+000809 01029 334.575083 0.135906  25.031 i     T2      pr3 -99.      None None       
SSA22HIT J221727.1+000839 01030 334.362750 0.144161  25.015 i     T2      pr3 -99.      None None       
SSA22HIT J221721.7+000751 01031 334.340542 0.130736  24.904 i     T2      pr3   0.31948 B    VSBurst    
SSA22HIT J221808.8+000557 01032 334.536583 0.099128  24.858 i     T2      pr3 -99.      None None       
SSA22HIT J221716.7+000842 01033 334.319417 0.144969  24.829 i     T2      pr3 -99.      None None       
SSA22HIT J221812.5+000607 01034 334.552250 0.101914  24.786 i     T2      pr3 -99.      None None       
SSA22HIT J221801.2+000738 01035 334.504875 0.127286  24.773 i     T2      pr3 -99.      None None       
SSA22HIT J221736.7+000821 01036 334.402917 0.139261  24.725 i     T2      pr3 -99.      None None       
SSA22HIT J221725.3+001023 01037 334.355458 0.172961  24.599 i     T2      pr3 -99.      None None       
SSA22HIT J221805.5+000829 01038 334.523125 0.141356  24.574 i     T2      pr3 -99.      None None       
SSA22HIT J221809.9+001014 01039 334.541208 0.170500  24.488 i     T2      pr3 -99.      None None       
SSA22HIT J221728.1+000724 01040 334.367000 0.123242  24.472 i     T2      pr3 -99.      None None       
SSA22HIT J221735.1+000955 01041 334.396292 0.165158  24.464 i     T2      pr3 -99.      None None       
SSA22HIT J221747.4+000917 01042 334.447458 0.154694  24.388 i     T2      pr3 -99.      None None       
SSA22HIT J221738.7+000923 01043 334.411083 0.156306  25.218 i     T2      pr4 -99.      None None       
SSA22HIT J221725.8+000549 01044 334.357500 0.096842  25.147 i     T2      pr4 -99.      None None       
SSA22HIT J221726.3+000759 01045 334.359583 0.133139  25.481 i     T2      pr2 -99.      None None       
SSA22HIT J221742.2+000949 01046 334.426000 0.163492  25.477 i     T2      pr2 -99.      None None       
SSA22HIT J221742.9+000942 01047 334.428875 0.161736  25.448 i     T2      pr2 -99.      None None       
SSA22HIT J221719.5+000741 01048 334.331083 0.128081  25.369 i     T2      pr2 -99.      None None       
SSA22HIT J221750.8+000928 01049 334.461500 0.157653  25.353 i     T2      pr2 -99.      None None       
SSA22HIT J221745.3+000829 01050 334.438792 0.141517  25.274 i     T2      pr2   3.00338 Ae   SLBG       
SSA22HIT J221740.0+000750 01051 334.416708 0.130511  25.124 i     T2      pr2 -99.      None None       
SSA22HIT J221722.1+000747 01052 334.342250 0.129747  24.966 i     T2      pr2   3.16903 Ae   HITdr1eLBG 
SSA22HIT J221730.5+000639 01053 334.377208 0.110903  24.923 i     T2      pr2 -99.      None None       
SSA22HIT J221727.5+000801 01054 334.364750 0.133583  24.767 i     T2      pr2 -99.      None None       
SSA22HIT J221741.8+000721 01055 334.424125 0.122500  24.566 i     T2      pr2 -99.      None None       
SSA22HIT J221723.7+000939 01056 334.348625 0.160900  24.536 i     T2      pr2 -99.      None None       
SSA22HIT J221809.3+000824 01057 334.538625 0.139975  25.420 i     T2      pr1   2.86572 B    SLBG       
SSA22HIT J221758.5+000952 01058 334.493833 0.164339  25.360 i     T2      pr1 -99.      None None       
SSA22HIT J221756.2+000713 01059 334.484083 0.120283  25.305 i     T2      pr1   3.45878 Ae   SLBG       
SSA22HIT J221718.3+001008 01060 334.326417 0.168864  25.304 i     T2      pr1   2.82968 B    SLBG       
SSA22HIT J221818.7+000942 01061 334.577792 0.161714  25.246 i     T2      pr1 -99.      None None       
SSA22HIT J221732.5+001019 01062 334.385208 0.171875  25.213 i     T2      pr1 -99.      None None       
SSA22HIT J221733.3+001020 01063 334.388875 0.172136  25.088 i     T2      pr1   3.24304 B    SLBG       
SSA22HIT J221737.9+001015 01065 334.408042 0.170867  25.063 i     T2      pr1 -99.      None None       
SSA22HIT J221723.2+000821 01066 334.346875 0.139186  24.963 i     T2      pr1   2.91504 B    HITdr1eLBG 
SSA22HIT J221724.6+000902 01067 334.352667 0.150653  24.779 i     T2      pr1 -99.      None None       
SSA22HIT J221728.7+000957 01068 334.369542 0.165742  24.726 i     T2      pr1   3.26068 Ae   SLBG       
SSA22HIT J221807.2+000854 01069 334.529792 0.148367  24.610 i     T2      pr1   3.13941 C    HITdr1aLBG 
SSA22HIT J221744.7+000659 01070 334.436333 0.116261  25.690 i     T3      pr4   3.86876 Ae   SLBG       
SSA22HIT J221737.3+000754 01071 334.405500 0.131658  25.655 i     T3      pr4 -99.      None None       
SSA22HIT J221732.9+000809 01072 334.386958 0.135761  25.584 i     T3      pr4 -99.      None None       
SSA22HIT J221731.9+000543 01073 334.383125 0.095406  25.580 i     T3      pr4 -99.      None None       
SSA22HIT J221718.8+000926 01074 334.328375 0.157100  25.523 i     T3      pr4 -99.      None None       
SSA22HIT J221816.8+000825 01075 334.570083 0.140156  25.332 i     T3      pr3 -99.      None None       
SSA22HIT J221755.4+000841 01076 334.480792 0.144611  25.498 i     T3      pr2 -99.      None None       
SSA22HIT J221815.3+000859 01077 334.563667 0.149842  25.495 i     T3      pr2 -99.      None None       
SSA22HIT J221811.2+000824 01078 334.546750 0.140131  25.261 i     T3      pr2 -99.      None None       
SSA22HIT J221819.5+000926 01079 334.581250 0.157289  24.843 i     T3      pr2 -99.      None None       
SSA22HIT J221815.9+000816 01080 334.566333 0.137742  25.059 i     T3      pr1 -99.      None None       
SSA22HIT J221807.8+000706 01081 334.532708 0.118436  25.255 i     T2prevz pr1 -99.      None None       
SSA22HIT J221810.3+000904 01082 334.542958 0.151081  25.201 i     T2prevz pr1   3.25570 Ae   SLBG       
SSA22HIT J221750.2+000711 01083 334.459125 0.119619  24.908 i     T2prevz pr1   3.30949 Ae   SLBG       
SSA22HIT J221806.1+000837 01084 334.525292 0.143719  24.799 i     T2prevz pr1 -99.      None None       
SSA22HIT J221757.0+000720 01085 334.487500 0.122153  24.788 i     T2prevz pr1   3.20547 Aa   HITdr1aLBG 
SSA22HIT J221759.9+000953 01086 334.499750 0.164858  24.758 i     T3prevz pr1 -99.      None None       
SSA22HIT J221746.9+000806 01087 334.445500 0.135050  24.706 i     T2prevz pr1 -99.      None None       
SSA22HIT J221811.8+000902 01088 334.549000 0.150481  24.585 i     T3prevz pr1   4.02817 Ae   SLBG       
SSA22HIT J221759.3+000738 01089 334.497250 0.127286  24.464 i     T2prevz pr1   3.43872 C    HITdr1aLBG 
SSA22HIT J221748.9+001014 01090 334.453542 0.170628  24.259 i     T2prevz pr1   3.19613 Ae   SLBG       
SSA22HIT J221744.3+000822 01092 334.434500 0.139544  25.6   z     SMG     pr2 -99.      None None       
SSA22HIT J221806.7+000632 01093 334.528000 0.108817  23.1   z     SMG     pr2   4.03324 Ae   SDSSQSO    
SSA22HIT J221655.0+000537 02006 334.233250 0.093497  24.849 i     T1      pr3 -99.      None None       
SSA22HIT J221642.0+000745 02007 334.179125 0.129114  24.849 i     T1      pr3 -99.      None None       
SSA22HIT J221710.8+000701 02008 334.294875 0.117000  24.745 i     T1      pr3   2.82576 B    SLBG       
SSA22HIT J221735.3+000759 02009 334.397250 0.133106  24.287 i     T1      pr3 -99.      None None       
SSA22HIT J221647.9+000618 02010 334.199542 0.104869  24.105 i     T1      pr3 -99.      None None       
SSA22HIT J221656.5+000531 02011 334.235250 0.092031  25.220 i     T1      pr2 -99.      None None       
SSA22HIT J221703.9+000547 02012 334.266417 0.096517  25.183 i     T1      pr2 -99.      None None       
SSA22HIT J221739.4+000700 02013 334.414333 0.116686  25.083 i     T1      pr2 -99.      None None       
SSA22HIT J221734.9+000736 02014 334.395375 0.126786  25.438 i     T1      pr1 -99.      None None       
SSA22HIT J221708.7+000604 02015 334.286042 0.101103  24.911 i     T1      pr1   2.87011 Ae   SLBG       
SSA22HIT J221728.8+000740 02016 334.369917 0.127853  26.0   z     SMG     pr3 -99.      None None       
SSA22HIT J221737.9+000715 02017 334.407875 0.120828  26.884 NB359 LyC     pr3   3.07895 Ae   SLBG       
SSA22HIT J221742.2+000602 02018 334.425708 0.100642  25.696 z     T4      pr3 -99.      None None       
SSA22HIT J221733.4+000951 02019 334.389042 0.164164  25.489 z     T4      pr3 -99.      None None       
SSA22HIT J221652.0+000755 02020 334.216667 0.131869  25.415 z     T4      pr3 -99.      None None       
SSA22HIT J221741.6+000651 02021 334.423292 0.114244  25.685 z     T4      pr2 -99.      None None       
SSA22HIT J221715.4+000708 02022 334.314250 0.118983  25.198 z     T4      pr2   4.73905 Ae   SLBG       
SSA22HIT J221738.6+000615 02023 334.410833 0.104039  25.456 z     T4      pr1   4.44770 Ae   SLBG       
SSA22HIT J221744.6+000527 02024 334.435875 0.090839  25.736 z     T5      pr4 -99.      None None       
SSA22HIT J221718.5+000622 02025 334.327083 0.106086  25.656 z     T5      pr2   5.61940 Ae   SLBG       
SSA22HIT J221700.2+000721 02026 334.250875 0.122450  25.294 z     T5      pr2 -99.      None None       
SSA22HIT J221732.2+000906 02027 334.384125 0.151689  25.495 i     T2      pr3   3.23290 B    HITdr1eLBG 
SSA22HIT J221642.5+000736 02028 334.177042 0.126703  25.440 i     T2      pr3 -99.      None None       
SSA22HIT J221657.1+000756 02029 334.237750 0.132186  25.373 i     T2      pr3 -99.      None None       
SSA22HIT J221654.4+000959 02031 334.226708 0.166306  25.258 i     T2      pr3 -99.      None None       
SSA22HIT J221716.0+000530 02032 334.316792 0.091561  25.240 i     T2      pr3   4.03364 B    SLBG       
SSA22HIT J221639.4+000631 02033 334.164292 0.108544  25.229 i     T2      pr3 -99.      None None       
SSA22HIT J221713.6+000729 02034 334.306500 0.124700  25.190 i     T2      pr3   3.08791 Ae   SLBG       
SSA22HIT J221648.3+000951 02035 334.201333 0.164267  25.172 i     T2      pr3 -99.      None None       
SSA22HIT J221713.1+000546 02036 334.304458 0.096125  25.166 i     T2      pr3 -99.      None None       
SSA22HIT J221703.0+000836 02037 334.262583 0.143344  25.145 i     T2      pr3   3.47588 C    HITdr1aLBG 
SSA22HIT J221659.5+000653 02038 334.247792 0.114839  25.117 i     T2      pr3   3.91154 Ae   SLBG       
SSA22HIT J221725.1+000752 02039 334.354458 0.131208  25.064 i     T2      pr3 -99.      None None       
SSA22HIT J221645.8+000604 02040 334.190792 0.101053  25.028 i     T2      pr3 -99.      None None       
SSA22HIT J221730.7+000629 02041 334.377792 0.107944  25.010 i     T2      pr3 -99.      None None       
SSA22HIT J221658.1+000619 02042 334.242042 0.105347  24.985 i     T2      pr3 -99.      None None       
SSA22HIT J221723.6+000546 02043 334.348375 0.096156  24.975 i     T2      pr3 -99.      None None       
SSA22HIT J221641.9+000704 02044 334.174750 0.117811  23.879 i     T2      pr3   0.00000 Aa   M6star     
SSA22HIT J221658.9+000651 02045 334.245583 0.114119  25.434 i     T2      pr2 -99.      None None       
SSA22HIT J221705.8+000826 02046 334.273958 0.140669  25.423 i     T2      pr2 -99.      None None       
SSA22HIT J221728.4+000750 02047 334.368125 0.130667  25.377 i     T2      pr2   3.33624 B    SLBG       
SSA22HIT J221730.1+000854 02048 334.375625 0.148342  25.193 i     T2      pr2 -99.      None None       
SSA22HIT J221733.8+000642 02049 334.390833 0.111756  25.102 i     T2      pr2 -99.      None None       
SSA22HIT J221714.1+000621 02050 334.308875 0.105953  25.083 i     T2      pr2   3.42853 Ae   SLBG       
SSA22HIT J221711.4+000652 02051 334.297500 0.114381  25.071 i     T2      pr2 -99.      None None       
SSA22HIT J221736.1+001003 02052 334.400250 0.167403  24.841 i     T2      pr2 -99.      None None       
SSA22HIT J221644.2+000560 02053 334.184083 0.099928  24.142 i     T2      pr2   2.95388 Aa   HITdr1aLBG 
SSA22HIT J221704.7+000621 02054 334.269708 0.105814  25.469 i     T2      pr1   3.11405 B    SLBG       
SSA22HIT J221657.7+001008 02055 334.240375 0.168836  25.385 i     T2      pr1 -99.      None None       
SSA22HIT J221706.3+000739 02057 334.276083 0.127506  25.339 i     T2      pr1 -99.      None None       
SSA22HIT J221702.5+000609 02058 334.260333 0.102464  25.311 i     T2      pr1 -99.      None None       
SSA22HIT J221734.4+000905 02059 334.393375 0.151369  25.309 i     T2      pr1 -99.      None None       
SSA22HIT J221717.7+000545 02060 334.323833 0.095908  25.290 i     T2      pr1 -99.      None None       
SSA22HIT J221658.5+000809 02061 334.243833 0.135714  25.256 i     T2      pr1 -99.      None None       
SSA22HIT J221647.1+000535 02062 334.196375 0.093031  25.128 i     T2      pr1 -99.      None None       
SSA22HIT J221743.7+000636 02063 334.432083 0.109867  25.687 i     T3      pr4 -99.      None None       
SSA22HIT J221726.4+000906 02064 334.360208 0.151556  25.658 i     T3      pr4 -99.      None None       
SSA22HIT J221732.6+000721 02065 334.385833 0.122464  25.646 i     T3      pr4 -99.      None None       
SSA22HIT J221743.0+000536 02066 334.429333 0.093292  25.610 i     T3      pr4   3.85933 Ae   SLBG       
SSA22HIT J221726.0+000760 02067 334.358458 0.133283  25.546 i     T3      pr4   3.67220 Ae   SLBG       
SSA22HIT J221719.2+000736 02068 334.329875 0.126592  25.507 i     T3      pr4 -99.      None None       
SSA22HIT J221653.6+000953 02069 334.223500 0.164861  25.024 i     T3      pr3 -99.      None None       
SSA22HIT J221722.6+000705 02070 334.344000 0.118064  25.450 i     T3      pr2 -99.      None None       
SSA22HIT J221709.7+000640 02071 334.290250 0.111058  25.262 i     T3      pr2   4.42084 Ae   SLBG       
SSA22HIT J221646.3+000631 02072 334.193042 0.108706  25.170 i     T3      pr2 -99.      None None       
SSA22HIT J221727.0+000537 02073 334.362667 0.093733  25.250 i     T3      pr1   3.98960 Ae   SLBG       
SSA22HIT J221701.6+000837 02074 334.256625 0.143514  25.399 NB497 LDRLAE  pr2   3.07919 Ae   SLBG       
SSA22HIT J221640.9+000540 02075 334.170333 0.094492  25.417 NB497 LDRLAE  pr1 -99.      None None       
SSA22HIT J221727.8+000935 02076 334.366000 0.159658  25.019 i     T2prevz pr1 -99.      None None       
SSA22HIT J221643.6+000856 02077 334.181583 0.148761  24.968 i     T2prevz pr1   3.23318 Ae   SLBG       
SSA22HIT J221724.4+000726 02078 334.351667 0.123783  24.377 i     T2prevz pr1   3.28317 Ae   SLBG       
SSA22HIT J221721.8+000613 02079 334.340625 0.103689  24.337 i     T2prevz pr1   3.52925 Aa   HITdr1aLBG 
SSA22HIT J221725.5+000659 02080 334.356292 0.116519  24.197 i     T2prevz pr1   3.35033 Aa   HITdr1aLBG 
SSA22HIT J221707.7+000525 02081 334.282250 0.090172  24.474 i     galDLA  pr2   3.33664 Ae   SLBG       
SSA22HIT J221705.2+000527 02082 334.271875 0.090814  24.463 i     galDLA  pr2   3.30823 Ae   SLBG       
SSA22HIT J221706.9+000539 02083 334.278917 0.094158  24.047 i     galDLA  pr1   3.60611 Ae   SLBG       
SSA22HIT J221649.1+000905 02084 334.204708 0.151494  25.07  NB497 LDRLAE  pr3   3.06425 Ae   SLBG       
SSA22HIT J221650.8+000958 02085 334.211500 0.166064  24.392 NB497 LDRLAE  pr3   0.33119 Ae   VSBurst    
SSA22HIT J221759.8+001342 03006 334.499208 0.228464  24.885 i     T1      pr3   3.06749 Ae   SLBG       
SSA22HIT J221752.5+001215 03007 334.468542 0.204033  24.492 i     T1      pr3   3.04849 Ae   SLBG       
SSA22HIT J221719.4+001311 03008 334.330958 0.219833  25.487 i     T1      pr2   2.72066 Ae   HITdr1eLBG 
SSA22HIT J221800.3+001146 03009 334.501458 0.196078  25.466 i     T1      pr2 -99.      None None       
SSA22HIT J221739.4+001243 03010 334.414333 0.212036  24.893 i     T1      pr2 -99.      None None       
SSA22HIT J221819.1+001226 03011 334.579708 0.207311  24.642 i     T1      pr1 -99.      None None       
SSA22HIT J221726.8+001221 03012 334.361792 0.205822  24.672 i     PC      pr1   3.09839 Ae   HITdr1eLBG 
SSA22HIT J221735.3+001248 03013 334.397250 0.213300  24.481 i     PC      pr1   3.10118 Ae   SLBG       
SSA22HIT J221725.7+001235 03014 334.357125 0.209733  24.379 i     PC      pr1   3.09669 Ae   SLBG       
SSA22HIT J221718.0+001445 03015 334.329000 0.245844  24.273 i     PC      pr1   3.09829 Aa   HITdr1aLBG 
SSA22HIT J221744.5+001347 03016 334.435500 0.229842  25.188 z     T4      pr3 -99.      None None       
SSA22HIT J221717.8+001515 03017 334.324125 0.254214  25.374 z     T4      pr2   3.03272 Ae   SLBG       
SSA22HIT J221727.9+001240 03018 334.366292 0.211244  25.319 z     T4      pr1 -99.      None None       
SSA22HIT J221803.3+001440 03019 334.513625 0.244356  25.194 z     T4      pr1   4.04840 C    HITdr1aLBG 
SSA22HIT J221812.1+001215 03020 334.550542 0.204028  25.017 z     T4      pr1 -99.      None None       
SSA22HIT J221802.2+001424 03021 334.509375 0.240097  24.92  z     T4      pr1   4.49923 C    HITdr1aLBG 
SSA22HIT J221728.4+001338 03022 334.368208 0.227303  25.594 z     T5      pr4 -99.      None None       
SSA22HIT J221817.8+001449 03023 334.574000 0.246861  25.634 z     T5      pr2 -99.      None None       
SSA22HIT J221816.8+001305 03024 334.569792 0.218061  25.576 z     T5      pr2 -99.      None None       
SSA22HIT J221743.4+001325 03025 334.430917 0.223531  25.597 z     T5      pr1 -99.      None None       
SSA22HIT J221810.6+001432 03026 334.544083 0.242094  24.988 z     T5      pr1   5.52353 Ae   SLBG       
SSA22HIT J221809.6+001055 03027 334.539833 0.181833  25.466 i     T2      pr3   4.04572 B    SLBG       
SSA22HIT J221815.3+001449 03028 334.563792 0.246928  25.379 i     T2      pr3 -99.      None None       
SSA22HIT J221755.9+001359 03029 334.482875 0.233053  25.297 i     T2      pr3 -99.      None None       
SSA22HIT J221724.0+001511 03030 334.350167 0.253103  25.291 i     T2      pr3 -99.      None None       
SSA22HIT J221754.8+001411 03031 334.478417 0.236469  25.249 i     T2      pr3   3.66507 B    SLBG       
SSA22HIT J221721.6+001422 03032 334.339875 0.239503  25.148 i     T2      pr3 -99.      None None       
SSA22HIT J221738.0+001254 03033 334.412458 0.214881  25.128 i     T2      pr3 -99.      None None       
SSA22HIT J221716.3+001501 03034 334.317792 0.250369  25.105 i     T2      pr3 -99.      None None       
SSA22HIT J221810.1+001145 03035 334.541917 0.195869  25.041 i     T2      pr3 -99.      None None       
SSA22HIT J221757.0+001204 03036 334.491500 0.201086  24.985 i     T2      pr3 -99.      None None       
SSA22HIT J221744.0+001451 03037 334.437292 0.247389  24.832 i     T2      pr3 -99.      None None       
SSA22HIT J221750.5+001509 03038 334.460583 0.252603  24.813 i     T2      pr3 -99.      None None       
SSA22HIT J221734.4+001056 03039 334.393458 0.182133  24.790 i     T2      pr3   3.29019 Ae   SLBG       
SSA22HIT J221808.8+001157 03040 334.536458 0.199272  24.562 i     T2      pr3   3.64350 Aa   HITdr1aLBG 
SSA22HIT J221738.0+001203 03041 334.408542 0.200756  24.286 i     T2      pr3 -99.      None None       
SSA22HIT J221753.4+001235 03042 334.472583 0.209597  25.127 i     T2      pr4 -99.      None None       
SSA22HIT J221748.6+001517 03043 334.452583 0.254653  24.732 i     T2      pr4 -99.      None None       
SSA22HIT J221812.8+001054 03044 334.553458 0.181592  25.488 i     T2      pr2 -99.      None None       
SSA22HIT J221742.0+001308 03045 334.429083 0.218969  25.480 i     T2      pr2   3.73397 Ae   SLBG       
SSA22HIT J221729.4+001153 03046 334.372625 0.197931  25.464 i     T2      pr2 -99.      None None       
SSA22HIT J221717.1+001308 03047 334.321458 0.218906  25.435 i     T2      pr2 -99.      None None       
SSA22HIT J221735.8+001410 03048 334.399042 0.236247  25.358 i     T2      pr2 -99.      None None       
SSA22HIT J221759.2+001422 03049 334.496667 0.239328  25.325 i     T2      pr2   3.31002 B    SLBG       
SSA22HIT J221807.7+001449 03050 334.532042 0.246917  25.275 i     T2      pr2 -99.      None None       
SSA22HIT J221740.2+001428 03051 334.417458 0.240992  25.126 i     T2      pr2 -99.      None None       
SSA22HIT J221722.7+001219 03052 334.344458 0.205258  25.105 i     T2      pr2 -99.      None None       
SSA22HIT J221732.8+001152 03053 334.386542 0.197767  24.863 i     T2      pr2 -99.      None None       
SSA22HIT J221751.5+001218 03054 334.464625 0.205086  24.771 i     T2      pr2   3.09508 Aa   HITdr1aLBG 
SSA22HIT J221741.7+001210 03055 334.423792 0.202719  24.767 i     T2      pr2 -99.      None None       
SSA22HIT J221738.5+001115 03056 334.410542 0.187575  24.745 i     T2      pr2   4.16421 Ae   SLBG       
SSA22HIT J221741.2+001136 03058 334.421750 0.193458  23.977 i     T2      pr2   3.09238 Aa   HITdr1aLBG 
SSA22HIT J221722.1+001459 03059 334.342167 0.249697  23.721 i     T2      pr2 -99.      None None       
SSA22HIT J221817.3+001308 03060 334.572208 0.218756  25.495 i     T2      pr1   3.63016 B    SLBG       
SSA22HIT J221726.2+001505 03061 334.359125 0.251353  25.449 i     T2      pr1   3.39231 Ae   SLBG       
SSA22HIT J221755.4+001221 03062 334.481000 0.205803  25.388 i     T2      pr1 -99.      None None       
SSA22HIT J221736.5+001310 03063 334.402083 0.219456  25.337 i     T2      pr1 -99.      None None       
SSA22HIT J221753.0+001424 03064 334.470917 0.239889  25.330 i     T2      pr1   3.53225 Ae   SLBG       
SSA22HIT J221754.3+001326 03065 334.476125 0.223956  25.272 i     T2      pr1 -99.      None None       
SSA22HIT J221800.8+001428 03066 334.503208 0.241144  25.238 i     T2      pr1   3.40010 C    HITdr1aLBG 
SSA22HIT J221813.5+001451 03067 334.556083 0.247583  25.233 i     T2      pr1   3.34122 B    SLBG       
SSA22HIT J221749.8+001155 03068 334.457375 0.198525  25.198 i     T2      pr1   3.15961 C    HITdr1aLBG 
SSA22HIT J221718.3+001445 03069 334.326125 0.245736  25.149 i     T2      pr1   3.40984 Ae   SLBG       
SSA22HIT J221728.9+001044 03070 334.370250 0.178856  25.060 i     T2      pr1 -99.      None None       
SSA22HIT J221749.1+001214 03071 334.454750 0.203875  24.968 i     T2      pr1   3.09703 C    HITdr1aLBG 
SSA22HIT J221725.2+001153 03072 334.355208 0.198108  24.920 i     T2      pr1 -99.      None None       
SSA22HIT J221758.5+001219 03073 334.493875 0.205233  24.908 i     T2      pr1   3.12203 C    HITdr1aLBG 
SSA22HIT J221737.1+001209 03074 334.404417 0.202369  24.443 i     T2      pr1   3.70232 Ae   SLBG       
SSA22HIT J221811.5+001232 03075 334.548000 0.208919  24.342 i     T2      pr1   3.10781 Aa   HITdr1aLBG 
SSA22HIT J221724.6+001131 03076 334.352708 0.191919  24.281 i     T2      pr1 -99.      None None       
SSA22HIT J221727.4+001358 03077 334.364083 0.232650  25.584 i     T3      pr4 -99.      None None       
SSA22HIT J221721.1+001427 03078 334.337792 0.240933  25.562 i     T3      pr4 -99.      None None       
SSA22HIT J221746.2+001451 03079 334.442333 0.247583  25.005 i     T3      pr4 -99.      None None       
SSA22HIT J221723.2+001501 03080 334.346708 0.250192  25.342 i     T3      pr2 -99.      None None       
SSA22HIT J221733.8+001250 03081 334.390708 0.213947  25.209 i     T3      pr2 -99.      None None       
SSA22HIT J221729.0+001356 03082 334.374958 0.232222  24.540 i     T3      pr2 -99.      None None       
SSA22HIT J221756.5+001306 03083 334.485458 0.218203  25.341 i     T3      pr1   4.40666 Ae   SLBG       
SSA22HIT J221746.9+001450 03084 334.445542 0.247161  25.    NB497 oldLAE  pr1   3.06355 Ae   SLBG       
SSA22HIT J221756.0+001302 03085 334.487375 0.217139  25.262 i     T3prevz pr1   3.74366 Ae   SLBG       
SSA22HIT J221801.4+001312 03086 334.506042 0.220133  24.899 i     T2prevz pr1   3.26349 Ae   SLBG       
SSA22HIT J221806.7+001319 03087 334.527833 0.221817  24.817 i     T2prevz pr1   3.34754 Ae   SLBG       
SSA22HIT J221804.1+001222 03088 334.517167 0.206242  24.495 i     T2prevz pr1   3.69418 Ae   SLBG       
SSA22HIT J221745.6+001320 03089 334.439958 0.222133  24.228 i     T3prevz pr1   3.73952 Ae   SLBG       
SSA22HIT J221732.1+001105 03090 334.383667 0.184803  23.812 i     T2prevz pr1 -99.      None None       
SSA22HIT J221716.2+001260 04006 334.317583 0.216622  24.477 i     T1      pr3   2.92655 Ae   SLBG       
SSA22HIT J221740.2+001101 04007 334.417625 0.183519  24.243 i     T1      pr3 -99.      None None       
SSA22HIT J221659.4+001213 04008 334.247333 0.203742  25.413 i     T1      pr2 -99.      None None       
SSA22HIT J221644.6+001236 04009 334.185833 0.210094  25.187 i     T1      pr2 -99.      None None       
SSA22HIT J221736.4+001447 04010 334.401625 0.246286  24.903 i     T1      pr2 -99.      None None       
SSA22HIT J221639.5+001139 04011 334.164500 0.194175  25.389 i     T1      pr1 -99.      None None       
SSA22HIT J221650.6+001230 04012 334.210667 0.208219  25.272 i     T1      pr1 -99.      None None       
SSA22HIT J221735.1+001422 04013 334.396250 0.239575  25.290 i     PC      pr1 -99.      None None       
SSA22HIT J221738.0+001102 04014 334.412292 0.184003  24.765 i     PC      pr1   3.06090 Ae   SLBG       
SSA22HIT J221737.0+001344 04015 334.408125 0.228892  24.664 i     PC      pr1   3.09905 Aa   HITdr1aLBG 
SSA22HIT J221728.0+001429 04016 334.366833 0.241506  24.537 i     PC      pr1   3.07816 Ae   SLBG       
SSA22HIT J221730.2+001503 04017 334.375667 0.250731  24.272 i     PC      pr1   3.09473 Aa   HITdr1aLBG 
SSA22HIT J221732.5+001133 04018 334.385250 0.192603  23.903 i     PC      pr1   3.06877 Ae   SLBG       
SSA22HIT J221732.0+001316 04019 334.383333 0.221156  23.730 i     PC      pr1   3.06654 Aa   HITdr1aLBG 
SSA22HIT J221740.9+001205 04020 334.420375 0.201319  23.386 i     PC      pr1   3.09185 Aa   HITdr1aLBG 
SSA22HIT J221734.6+001147 04021 334.394208 0.196456  25.626 i     LyC     pr2 -99.      None None       
SSA22HIT J221718.8+001409 04022 334.328167 0.235944  25.188 z     T4      pr3 -99.      None None       
SSA22HIT J221704.4+001247 04023 334.268208 0.213036  25.134 z     T4      pr3 -99.      None None       
SSA22HIT J221717.5+001058 04024 334.322792 0.182869  25.751 z     T4      pr1   5.04048 Ae   SLBG       
SSA22HIT J221742.7+001112 04025 334.427792 0.186689  25.408 z     T4      pr1   4.09020 C    HITdr1aLBG 
SSA22HIT J221714.6+001200 04026 334.310625 0.200053  25.287 z     T4      pr1 -99.      None None       
SSA22HIT J221653.4+001442 04027 334.222375 0.245069  24.345 z     T5      pr2 -99.      None None       
SSA22HIT J221711.8+001355 04028 334.299125 0.232033  25.658 z     T5      pr1 -99.      None None       
SSA22HIT J221656.1+001047 04030 334.233583 0.179858  25.400 i     T2      pr3 -99.      None None       
SSA22HIT J221716.7+001213 04031 334.319625 0.203600  25.355 i     T2      pr3 -99.      None None       
SSA22HIT J221720.8+001320 04032 334.336500 0.222153  25.346 i     T2      pr3 -99.      None None       
SSA22HIT J221724.3+001445 04033 334.351375 0.245817  25.275 i     T2      pr3 -99.      None None       
SSA22HIT J221657.2+001324 04034 334.238208 0.223456  25.124 i     T2      pr3 -99.      None None       
SSA22HIT J221744.8+001136 04035 334.436458 0.193278  25.118 i     T2      pr3 -99.      None None       
SSA22HIT J221643.6+001354 04036 334.181792 0.231572  25.108 i     T2      pr3 -99.      None None       
SSA22HIT J221702.1+001317 04037 334.258708 0.221517  25.096 i     T2      pr3 -99.      None None       
SSA22HIT J221710.5+001101 04038 334.293917 0.183636  25.031 i     T2      pr3   3.42357 Ae   SLBG       
SSA22HIT J221641.3+001245 04039 334.172208 0.212464  25.016 i     T2      pr3 -99.      None None       
SSA22HIT J221706.7+001316 04040 334.277958 0.220989  24.972 i     T2      pr3 -99.      None None       
SSA22HIT J221702.6+001044 04042 334.260875 0.178814  24.845 i     T2      pr3   2.76121 C    HITdr1aLBG 
SSA22HIT J221725.4+001157 04043 334.356042 0.199097  24.564 i     T2      pr3   3.87366 Ae   SLBG       
SSA22HIT J221727.5+001524 04044 334.364667 0.256767  24.420 i     T2      pr3 -99.      None None       
SSA22HIT J221656.5+001208 04045 334.235250 0.202233  25.329 i     T2      pr4 -99.      None None       
SSA22HIT J221642.2+001113 04046 334.175792 0.186989  25.085 i     T2      pr4   3.81159 Ae   SLBG       
SSA22HIT J221703.4+001117 04047 334.264000 0.188172  25.487 i     T2      pr2   3.10729 B    HITdr1eLBG 
SSA22HIT J221700.5+001116 04048 334.252167 0.187842  25.409 i     T2      pr2   2.92522 Ae   SLBG       
SSA22HIT J221734.1+001151 04049 334.391958 0.197536  25.379 i     T2      pr2 -99.      None None       
SSA22HIT J221723.7+001139 04050 334.348833 0.194047  25.357 i     T2      pr2   3.09775 Ae   HITdr1eLBG 
SSA22HIT J221736.9+001501 04051 334.403833 0.250322  25.355 i     T2      pr2 -99.      None None       
SSA22HIT J221645.8+001422 04052 334.190625 0.239561  25.264 i     T2      pr2 -99.      None None       
SSA22HIT J221730.7+001132 04053 334.377792 0.192175  25.241 i     T2      pr2 -99.      None None       
SSA22HIT J221652.9+001410 04054 334.220375 0.236139  25.185 i     T2      pr2 -99.      None None       
SSA22HIT J221707.2+001226 04055 334.280083 0.207203  25.119 i     T2      pr2 -99.      None None       
SSA22HIT J221708.0+001337 04056 334.283375 0.226864  25.052 i     T2      pr2 -99.      None None       
SSA22HIT J221649.1+001036 04057 334.204667 0.176675  24.978 i     T2      pr2 -99.      None None       
SSA22HIT J221720.2+001143 04058 334.334208 0.195203  24.907 i     T2      pr2 -99.      None None       
SSA22HIT J221719.8+001117 04059 334.332542 0.187961  24.748 i     T2      pr2   3.95764 Ae   SLBG       
SSA22HIT J221724.9+001118 04060 334.353583 0.188339  24.713 i     T2      pr2 -99.      None None       
SSA22HIT J221726.1+001233 04061 334.358792 0.209069  24.512 i     T2      pr2   3.09726 Aa   HITdr1aLBG 
SSA22HIT J221721.0+001350 04062 334.341500 0.230628  25.475 i     T2      pr1   3.67349 B    SLBG       
SSA22HIT J221704.8+001119 04063 334.270167 0.188731  25.416 i     T2      pr1 -99.      None None       
SSA22HIT J221743.8+001308 04064 334.432542 0.218961  25.387 i     T2      pr1   3.09785 B    SLBG       
SSA22HIT J221644.1+001122 04065 334.183792 0.189439  25.342 i     T2      pr1   3.80898 Ae   SLBG       
SSA22HIT J221658.1+001355 04066 334.242000 0.231883  25.309 i     T2      pr1   3.19033 Ae   SLBG       
SSA22HIT J221701.7+001413 04067 334.257000 0.237025  25.170 i     T2      pr1   3.31582 Ae   SLBG       
SSA22HIT J221706.0+001237 04068 334.275083 0.210142  24.931 i     T2      pr1   2.98825 Aa   HITdr1aLBG 
SSA22HIT J221642.8+001157 04069 334.178375 0.199147  24.921 i     T2      pr1   3.51246 B    HITdr1eLBG 
SSA22HIT J221639.0+001258 04070 334.166625 0.216008  24.903 i     T2      pr1 -99.      None None       
SSA22HIT J221645.1+001424 04071 334.187875 0.239933  24.899 i     T2      pr1   3.12347 Aa   HITdr1aLBG 
SSA22HIT J221731.2+001333 04072 334.379833 0.225697  24.845 i     T2      pr1   3.06482 Aa   HITdr1aLBG 
SSA22HIT J221739.4+001045 04073 334.413958 0.179122  24.701 i     T2      pr1   3.57933 Ae   SLBG       
SSA22HIT J221647.9+001428 04074 334.199375 0.241244  24.696 i     T2      pr1   3.52458 Ae   SLBG       
SSA22HIT J221653.8+001103 04075 334.224167 0.184283  24.443 i     T2      pr1   3.61334 Aa   HITdr1aLBG 
SSA22HIT J221654.7+001233 04076 334.228042 0.209186  24.410 i     T2      pr1 -99.      None None       
SSA22HIT J221652.1+001129 04077 334.216917 0.191428  24.158 i     T2      pr1   3.76697 Ae   SLBG       
SSA22HIT J221723.1+001404 04078 334.346333 0.234322  25.669 i     T3      pr4   3.96610 Ae   SLBG       
SSA22HIT J221722.5+001331 04079 334.343667 0.225253  25.561 i     T3      pr4 -99.      None None       
SSA22HIT J221721.4+001249 04080 334.339125 0.213658  25.559 i     T3      pr4 -99.      None None       
SSA22HIT J221713.5+001147 04081 334.306333 0.196286  24.996 i     T3      pr3   4.22739 Ae   SLBG       
SSA22HIT J221735.9+001354 04082 334.399542 0.231778  24.955 i     T3      pr3   3.97718 Ae   SLBG       
SSA22HIT J221647.3+001316 04083 334.197125 0.221050  25.303 i     T3      pr2 -99.      None None       
SSA22HIT J221646.7+001230 04084 334.194625 0.208375  25.067 i     T3      pr2 -99.      None None       
SSA22HIT J221657.6+001051 04085 334.240083 0.180972  25.043 i     T3      pr2 -99.      None None       
SSA22HIT J221717.9+001104 04086 334.324500 0.184547  25.012 i     T3      pr2 -99.      None None       
SSA22HIT J221733.0+001338 04087 334.387625 0.227092  25.480 i     T3      pr1   3.78264 Ae   SLBG       
SSA22HIT J221726.9+001056 04088 334.362125 0.182169  25.202 i     T3      pr1   3.93123 Ae   SLBG       
SSA22HIT J221709.7+001322 04089 334.290250 0.222711  25.701 NB497 LDRLAE  pr2   3.10171 Ae   SLBG       
SSA22HIT J221741.5+001045 04090 334.423042 0.179042  25.2   z     SMG     pr2 -99.      None None       
SSA22HIT J221659.9+001039 04091 334.249458 0.177464  24.8   z     SMG     pr2   3.12160 C    HITdr1aLBG 
SSA22HIT J221705.4+001038 04092 334.272333 0.177328  25.38  NB497 LDRLAE  pr3   3.11192 Ae   SLBG       
SSA22HIT J221651.1+001413 04093 334.213083 0.236897  25.006 NB497 LDRLAE  pr3   3.11457 Ae   SLBG       
SSA22HIT J221819.2+001801 05006 334.579917 0.300358  24.887 i     T1      pr3 -99.      None None       
SSA22HIT J221817.2+001542 05007 334.571583 0.261675  23.762 i     T1      pr3 -99.      None None       
SSA22HIT J221735.6+001943 05008 334.398417 0.328578  25.492 i     T1      pr2 -99.      None None       
SSA22HIT J221743.0+001824 05009 334.433125 0.306750  25.262 i     T1      pr2 -99.      None None       
SSA22HIT J221819.6+001816 05010 334.581792 0.304406  24.017 i     T1      pr2 -99.      None None       
SSA22HIT J221755.0+001552 05011 334.479167 0.264353  24.745 i     T1      pr1 -99.      None None       
SSA22HIT J221723.7+001601 05012 334.348792 0.267075  25.256 i     PC      pr1 -99.      None None       
SSA22HIT J221721.0+001709 05013 334.337500 0.285867  25.074 i     PC      pr1 -99.      None None       
SSA22HIT J221737.7+001821 05014 334.407083 0.305817  24.989 i     PC      pr1   3.09308 Aa   HITdr1aLBG 
SSA22HIT J221731.7+001658 05015 334.382083 0.282769  24.821 i     PC      pr1   3.08735 Ae   HITdr1eLBG 
SSA22HIT J221743.5+001750 05016 334.431208 0.297314  25.649 z     T4      pr3 -99.      None None       
SSA22HIT J221739.1+001750 05017 334.412833 0.297139  25.59  z     T4      pr3 -99.      None None       
SSA22HIT J221800.7+001655 05018 334.503083 0.281997  25.402 z     T4      pr3   4.76481 Ae   SLBG       
SSA22HIT J221734.4+001745 05019 334.393500 0.295878  25.314 z     T4      pr3   4.48824 Ae   SLBG       
SSA22HIT J221758.5+001840 05020 334.493625 0.311228  25.108 z     T4      pr3 -99.      None None       
SSA22HIT J221746.1+001722 05021 334.442292 0.289433  25.089 z     T4      pr3 -99.      None None       
SSA22HIT J221812.1+001601 05022 334.550250 0.267067  24.7   z     T4      pr3   4.37906 Aa   HITdr1aLBG 
SSA22HIT J221726.2+001815 05023 334.359125 0.304286  25.311 z     T4      pr2 -99.      None None       
SSA22HIT J221739.7+001726 05024 334.415500 0.290589  25.482 z     T4      pr1 -99.      None None       
SSA22HIT J221807.9+001550 05025 334.532792 0.263953  25.727 z     T5      pr4 -99.      None None       
SSA22HIT J221809.8+001911 05026 334.540792 0.319725  24.889 z     T5      pr4 -99.      None None       
SSA22HIT J221802.0+001543 05027 334.508333 0.261992  24.756 z     T5      pr4 -99.      None None       
SSA22HIT J221808.7+002020 05028 334.536125 0.339000  24.266 z     T5      pr4 -99.      None None       
SSA22HIT J221727.8+002003 05029 334.365917 0.334072  25.633 z     T5      pr4 -99.      None None       
SSA22HIT J221813.8+001560 05030 334.557417 0.266622  24.883 z     T5      pr4 -99.      None None       
SSA22HIT J221746.6+001704 05031 334.444167 0.284361  25.053 z     T5      pr4 -99.      None None       
SSA22HIT J221754.3+001922 05032 334.476125 0.322831  25.444 z     T5      pr4 -99.      None None       
SSA22HIT J221741.9+001616 05033 334.424750 0.271169  25.597 z     T5      pr1 -99.      None None       
SSA22HIT J221736.7+001613 05034 334.402750 0.270228  25.507 z     T5      pr1 -99.      None None       
SSA22HIT J221803.0+001645 05035 334.512708 0.279097  25.486 z     T5      pr1 -99.      None None       
SSA22HIT J221757.1+001831 05036 334.487750 0.308581  25.481 z     T5      pr1 -99.      None None       
SSA22HIT J221803.6+001650 05037 334.514875 0.280458  25.234 z     T5      pr1 -99.      None None       
SSA22HIT J221747.2+001859 05038 334.446750 0.316472  25.479 i     T2      pr3 -99.      None None       
SSA22HIT J221749.4+001608 05039 334.455750 0.268828  25.469 i     T2      pr3 -99.      None None       
SSA22HIT J221750.6+001818 05040 334.460833 0.304925  25.294 i     T2      pr3 -99.      None None       
SSA22HIT J221806.9+001926 05041 334.528625 0.323828  25.293 i     T2      pr3   3.57204 C    HITdr1aLBG 
SSA22HIT J221753.4+001817 05042 334.472542 0.304628  25.275 i     T2      pr3   3.37954 C    HITdr1aLBG 
SSA22HIT J221806.5+001844 05043 334.526917 0.312089  25.261 i     T2      pr3   3.00593 C    HITdr1aLBG 
SSA22HIT J221740.4+001860 05044 334.418250 0.316556  25.208 i     T2      pr3 -99.      None None       
SSA22HIT J221813.2+001854 05045 334.554875 0.315047  25.192 i     T2      pr3 -99.      None None       
SSA22HIT J221715.1+001811 05046 334.312875 0.303103  25.071 i     T2      pr3 -99.      None None       
SSA22HIT J221726.6+001826 05048 334.360792 0.307272  25.416 i     T2      pr4   3.32398 Ae   SLBG       
SSA22HIT J221820.1+001725 05049 334.583917 0.290150  23.988 i     T2      pr4 -99.      None None       
SSA22HIT J221817.6+001721 05050 334.573500 0.289258  25.450 i     T2      pr2   3.11648 Ae   SLBG       
SSA22HIT J221715.5+001713 05051 334.314625 0.287047  25.385 i     T2      pr2 -99.      None None       
SSA22HIT J221733.5+001643 05052 334.389708 0.278564  25.373 i     T2      pr2 -99.      None None       
SSA22HIT J221820.7+001745 05053 334.586125 0.295758  25.282 i     T2      pr2   3.25378 Ae   SLBG       
SSA22HIT J221812.7+001553 05055 334.553042 0.264692  25.182 i     T2      pr2 -99.      None None       
SSA22HIT J221818.4+001637 05056 334.576458 0.277039  25.120 i     T2      pr2 -99.      None None       
SSA22HIT J221734.9+001912 05057 334.395250 0.320031  25.089 i     T2      pr2   3.07201 B    SLBG       
SSA22HIT J221722.9+001651 05058 334.345208 0.280964  25.033 i     T2      pr2   3.54626 Ae   SLBG       
SSA22HIT J221723.2+001808 05059 334.346875 0.302258  24.716 i     T2      pr2   3.08053 C    HITdr1aLBG 
SSA22HIT J221733.0+001805 05060 334.391458 0.301303  24.706 i     T2      pr2   3.09594 Aa   HITdr1aLBG 
SSA22HIT J221752.6+001701 05061 334.469375 0.283511  24.686 i     T2      pr2 -99.      None None       
SSA22HIT J221748.8+001546 05062 334.453167 0.262889  25.405 i     T2      pr1 -99.      None None       
SSA22HIT J221738.6+001852 05063 334.410750 0.314311  25.352 i     T2      pr1 -99.      None None       
SSA22HIT J221728.6+001839 05064 334.369250 0.310828  25.340 i     T2      pr1   0.27702 Ae   VSBurst    
SSA22HIT J221720.0+001808 05065 334.333375 0.302175  25.244 i     T2      pr1 -99.      None None       
SSA22HIT J221740.0+001551 05066 334.420625 0.264281  25.211 i     T2      pr1 -99.      None None       
SSA22HIT J221755.9+001631 05067 334.482750 0.275197  25.187 i     T2      pr1 -99.      None None       
SSA22HIT J221807.4+001656 05069 334.530833 0.282328  25.088 i     T2      pr1   3.62843 B    SLBG       
SSA22HIT J221733.1+001844 05070 334.387958 0.312242  25.049 i     T2      pr1 -99.      None None       
SSA22HIT J221727.2+002017 05071 334.363167 0.338178  25.006 i     T2      pr1 -99.      None None       
SSA22HIT J221810.2+001803 05072 334.542375 0.300711  24.971 i     T2      pr1 -99.      None None       
SSA22HIT J221715.0+001751 05073 334.316542 0.297411  24.943 i     T2      pr1 -99.      None None       
SSA22HIT J221749.9+001545 05074 334.457958 0.262536  24.906 i     T2      pr1 -99.      None None       
SSA22HIT J221816.1+001621 05075 334.567083 0.272436  24.870 i     T2      pr1 -99.      None None       
SSA22HIT J221759.6+001909 05076 334.498167 0.319197  24.790 i     T2      pr1   3.13427 Ae   SLBG       
SSA22HIT J221752.1+001905 05078 334.467292 0.317917  24.697 i     T2      pr1 -99.      None None       
SSA22HIT J221756.3+001557 05079 334.484667 0.265858  24.689 i     T2      pr1   3.73182 Ae   SLBG       
SSA22HIT J221729.5+001939 05080 334.372833 0.327436  24.382 i     T2      pr1 -99.      None None       
SSA22HIT J221724.8+001849 05081 334.353333 0.313633  25.648 i     T3      pr4   3.52212 Ae   SLBG       
SSA22HIT J221725.2+001911 05082 334.355000 0.319697  25.544 i     T3      pr4 -99.      None None       
SSA22HIT J221811.1+001630 05083 334.546417 0.274894  25.461 i     T3      pr3 -99.      None None       
SSA22HIT J221751.6+001719 05084 334.464917 0.288617  25.460 i     T3      pr3 -99.      None None       
SSA22HIT J221758.9+001646 05085 334.495333 0.279539  25.170 i     T3      pr3 -99.      None None       
SSA22HIT J221804.6+001557 05086 334.519000 0.265814  25.346 i     T3      pr2 -99.      None None       
SSA22HIT J221815.2+001807 05087 334.563167 0.301958  25.239 i     T3      pr2 -99.      None None       
SSA22HIT J221818.8+001608 05089 334.578125 0.268889  24.856 i     T3      pr2 -99.      None None       
SSA22HIT J221802.4+001659 05090 334.510000 0.283089  25.261 i     T2prevz pr1 -99.      None None       
SSA22HIT J221809.3+001805 05091 334.538792 0.301381  25.236 i     T2prevz pr1   3.26517 Ae   SLBG       
SSA22HIT J221743.1+001830 05092 334.429458 0.308333  24.994 i     T2prevz pr1   3.56328 Ae   SLBG       
SSA22HIT J221810.7+001702 05093 334.544625 0.283919  24.955 i     T3prevz pr1   3.73440 Ae   SLBG       
SSA22HIT J221724.4+001615 05094 334.351458 0.270817  24.871 i     T2prevz pr1   3.40937 Aa   HITdr1aLBG 
SSA22HIT J221745.1+001651 05095 334.438083 0.280722  24.594 i     T3prevz pr1   3.75901 Ae   SLBG       
SSA22HIT J221737.1+001810 05096 334.404708 0.302761  24.420 i     T2prevz pr1   3.08298 Aa   HITdr1aLBG 
SSA22HIT J221804.2+001947 05097 334.517333 0.329714  24.352 i     T2prevz pr1   3.42210 Ae   SLBG       
SSA22HIT J221721.9+001756 05098 334.341375 0.298864  24.044 i     T2prevz pr1   3.40674 Aa   HITdr1aLBG 
SSA22HIT J221725.6+001613 05099 334.356875 0.270239  23.834 i     T2prevz pr1   3.29371 Ae   SLBG       
SSA22HIT J221736.1+001737 05100 334.400458 0.293614 100.0   z     SMG     pr2 -99.      None None       
SSA22HIT J221719.2+001540 05101 334.330167 0.261247  25.9   z     SMG     pr2 -99.      None None       
SSA22HIT J221732.2+001736 05102 334.384125 0.293381  25.4   z     SMG     pr2 -99.      None None       
SSA22HIT J221718.7+001803 05103 334.327750 0.300853  26.1   z     SMG     pr1 -99.      None None       
SSA22HIT J221647.6+001733 06006 334.198542 0.292631  24.935 i     T1      pr3 -99.      None None       
SSA22HIT J221651.7+001835 06007 334.215333 0.309658  24.703 i     T1      pr3   3.51623 C    HITdr1aLBG 
SSA22HIT J221648.1+001716 06008 334.200333 0.287661  25.305 i     T1      pr2 -99.      None None       
SSA22HIT J221644.1+001544 06009 334.183625 0.262233  24.328 i     T1      pr2   2.61325 C    HITdr1aLBG 
SSA22HIT J221721.3+001801 06010 334.338792 0.300358  24.842 i     T1      pr1   2.94163 B    HITdr1eLBG 
SSA22HIT J221702.3+001551 06011 334.259542 0.264203  25.3   z     SMG     pr3 -99.      None None       
SSA22HIT J221718.6+001816 06012 334.327458 0.304450  24.777 i     PC      pr1   3.10494 Aa   HITdr1aLBG 
SSA22HIT J221727.3+001810 06013 334.363708 0.302700  23.799 i     PC      pr1   3.08490 Ae   SLBG       
SSA22HIT J221719.6+001728 06014 334.331833 0.291094  25.075 z     T4      pr3   4.52869 Ae   SLBG       
SSA22HIT J221708.2+001544 06015 334.284167 0.262261  24.85  z     T4      pr3   4.46241 Ae   SLBG       
SSA22HIT J221725.7+001701 06016 334.356958 0.283633  25.769 z     T4      pr1 -99.      None None       
SSA22HIT J221726.2+001754 06017 334.359292 0.298247  25.686 z     T4      pr1 -99.      None None       
SSA22HIT J221724.7+001846 06018 334.352958 0.312786  25.665 z     T5      pr4   5.45010 Ae   SLBG       
SSA22HIT J221703.5+001604 06019 334.264792 0.267808  25.652 z     T5      pr4 -99.      None None       
SSA22HIT J221740.0+001851 06020 334.420625 0.314092  25.748 z     T5      pr2 -99.      None None       
SSA22HIT J221706.9+001656 06021 334.278833 0.282356  25.364 z     T5      pr2   5.47952 B    SLBG       
SSA22HIT J221713.9+001860 06022 334.308000 0.316581  25.489 z     T5      pr1 -99.      None None       
SSA22HIT J221654.4+001950 06023 334.226500 0.330686  25.271 z     T5      pr1 -99.      None None       
SSA22HIT J221733.8+001757 06024 334.390958 0.299211  25.448 i     T2      pr3 -99.      None None       
SSA22HIT J221742.1+001801 06025 334.425625 0.300358  25.434 i     T2      pr3 -99.      None None       
SSA22HIT J221703.1+001924 06026 334.262917 0.323389  25.409 i     T2      pr3   0.36326 B    VSBurst    
SSA22HIT J221737.9+001656 06027 334.407958 0.282247  25.280 i     T2      pr3 -99.      None None       
SSA22HIT J221736.5+001725 06028 334.402292 0.290356  25.268 i     T2      pr3 -99.      None None       
SSA22HIT J221657.6+001823 06029 334.240000 0.306261  25.257 i     T2      pr3 -99.      None None       
SSA22HIT J221659.4+001825 06030 334.247458 0.307072  25.240 i     T2      pr3 -99.      None None       
SSA22HIT J221726.8+001953 06031 334.361500 0.331497  25.117 i     T2      pr3 -99.      None None       
SSA22HIT J221710.1+001902 06032 334.291875 0.317283  25.049 i     T2      pr3 -99.      None None       
SSA22HIT J221716.6+001910 06033 334.319000 0.319542  24.964 i     T2      pr3 -99.      None None       
SSA22HIT J221648.5+001644 06034 334.202042 0.278978  24.957 i     T2      pr3 -99.      None None       
SSA22HIT J221731.0+001944 06035 334.383208 0.328800  24.951 i     T2      pr3 -99.      None None       
SSA22HIT J221719.2+001801 06036 334.330125 0.300292  24.903 i     T2      pr3 -99.      None None       
SSA22HIT J221646.6+001638 06037 334.194000 0.277303  24.753 i     T2      pr3 -99.      None None       
SSA22HIT J221652.3+001700 06038 334.217792 0.283400  24.579 i     T2      pr3   3.39183 C    HITdr1aLBG 
SSA22HIT J221650.6+001839 06039 334.210792 0.310900  24.207 i     T2      pr3   0.00000 Aa   M6star     
SSA22HIT J221701.6+001710 06040 334.256500 0.286017  24.986 i     T2      pr4   2.94709 B    SLBG       
SSA22HIT J221651.1+001730 06041 334.213125 0.291583  25.488 i     T2      pr2 -99.      None None       
SSA22HIT J221741.7+001658 06042 334.423583 0.282706  25.465 i     T2      pr2 -99.      None None       
SSA22HIT J221658.1+001548 06043 334.242208 0.263464  25.415 i     T2      pr2 -99.      None None       
SSA22HIT J221729.8+001918 06044 334.374042 0.321772  25.410 i     T2      pr2 -99.      None None       
SSA22HIT J221700.1+001909 06045 334.250292 0.319103  25.404 i     T2      pr2 -99.      None None       
SSA22HIT J221732.5+001931 06046 334.385292 0.325331  25.289 i     T2      pr2 -99.      None None       
SSA22HIT J221728.1+001951 06047 334.367125 0.330781  25.278 i     T2      pr2   0.37053 Ae   VSBurst    
SSA22HIT J221720.2+001734 06048 334.334000 0.292736  25.249 i     T2      pr2 -99.      None None       
SSA22HIT J221737.4+001709 06049 334.406000 0.285789  25.230 i     T2      pr2 -99.      None None       
SSA22HIT J221714.6+001627 06050 334.310833 0.274225  25.131 i     T2      pr2   3.30840 B    SLBG       
SSA22HIT J221731.5+001631 06051 334.381292 0.275289  25.082 i     T2      pr2 -99.      None None       
SSA22HIT J221708.7+001810 06052 334.286083 0.302811  24.943 i     T2      pr2   3.39570 C    HITdr1aLBG 
SSA22HIT J221730.2+001932 06053 334.376000 0.325525  24.896 i     T2      pr2 -99.      None None       
SSA22HIT J221644.6+001640 06054 334.186000 0.277697  24.638 i     T2      pr2   2.95634 Aa   HITdr1aLBG 
SSA22HIT J221656.4+001841 06055 334.234958 0.311317  24.111 i     T2      pr2   2.98675 Ae   SLBG       
SSA22HIT J221706.2+001853 06056 334.275958 0.314692  23.976 i     T2      pr2   3.04926 Aa   HITdr1aLBG 
SSA22HIT J221721.8+001804 06057 334.340792 0.301122  25.376 i     T2      pr1 -99.      None None       
SSA22HIT J221643.6+001629 06058 334.181833 0.274717  25.327 i     T2      pr1 -99.      None None       
SSA22HIT J221709.4+001910 06059 334.289375 0.319308  25.305 i     T2      pr1   3.07214 B    HITdr1eLBG 
SSA22HIT J221723.4+001715 06060 334.347542 0.287583  25.182 i     T2      pr1 -99.      None None       
SSA22HIT J221711.4+001824 06061 334.297625 0.306661  25.159 i     T2      pr1   3.32094 Ae   SLBG       
SSA22HIT J221715.1+001855 06062 334.313000 0.315208  25.145 i     T2      pr1   2.93302 B    HITdr1eLBG 
SSA22HIT J221646.1+001550 06063 334.192083 0.263831  25.108 i     T2      pr1   3.64737 Ae   SLBG       
SSA22HIT J221734.7+001827 06064 334.394625 0.307364  25.070 i     T2      pr1 -99.      None None       
SSA22HIT J221658.7+001750 06065 334.244750 0.297092  25.028 i     T2      pr1 -99.      None None       
SSA22HIT J221653.8+001938 06066 334.224292 0.327331  25.024 i     T2      pr1   3.39021 C    HITdr1aLBG 
SSA22HIT J221642.9+001628 06067 334.178625 0.274317  24.973 i     T2      pr1 -99.      None None       
SSA22HIT J221639.5+001724 06068 334.164667 0.289883  24.968 i     T2      pr1 -99.      None None       
SSA22HIT J221740.0+001721 06069 334.416833 0.289225  24.964 i     T2      pr1 -99.      None None       
SSA22HIT J221705.2+001638 06070 334.271750 0.277350  24.883 i     T2      pr1 -99.      None None       
SSA22HIT J221649.2+001914 06071 334.204917 0.320556  24.599 i     T2      pr1   3.11287 Ae   HITdr1eLBG 
SSA22HIT J221700.6+001930 06072 334.252667 0.324872  24.576 i     T2      pr1 -99.      None None       
SSA22HIT J221649.9+001916 06073 334.207958 0.321044  24.553 i     T2      pr1   3.07156 Aa   HITdr1aLBG 
SSA22HIT J221640.5+001746 06074 334.168917 0.296172  24.392 i     T2      pr1   3.38347 B    SLBG       
SSA22HIT J221704.1+001539 06075 334.267125 0.260814  24.331 i     T2      pr1   3.29359 Ae   SLBG       
SSA22HIT J221713.1+001840 06076 334.304625 0.311075  24.207 i     T2      pr1 -99.      None None       
SSA22HIT J221720.9+001708 06077 334.337042 0.285519  25.603 i     T3      pr4 -99.      None None       
SSA22HIT J221739.1+001736 06078 334.413083 0.293319  25.602 i     T3      pr4   3.77607 Ae   SLBG       
SSA22HIT J221732.9+002003 06079 334.387208 0.334064  25.415 i     T3      pr2   3.74633 Ae   SLBG       
SSA22HIT J221738.5+001754 06080 334.410458 0.298306  25.396 i     T3      pr2   0.52178 Ae   VSBurst    
SSA22HIT J221645.6+001619 06081 334.190083 0.271936  25.450 i     T3      pr1 -99.      None None       
SSA22HIT J221722.7+001907 06082 334.344625 0.318608  25.308 i     T3      pr1   3.69257 C    HITdr1aLBG 
SSA22HIT J221723.9+001731 06083 334.349542 0.291822  25.065 i     T3      pr1 -99.      None None       
SSA22HIT J221742.8+001618 06084 334.428333 0.271772  24.730 i     T3      pr1 -99.      None None       
SSA22HIT J221652.9+001652 06085 334.220542 0.281117  24.791 NB497 LDRLAE  pr2   3.10184 Ae   HITdr1eLBG 
SSA22HIT J221656.9+001940 06086 334.236917 0.327658  25.175 i     T3prevz pr1   3.73680 Ae   HITdr1eLBG 
SSA22HIT J221716.1+001629 06087 334.316875 0.274636  24.979 i     T2prevz pr1   3.29810 B    HITdr1eLBG 
SSA22HIT J221701.0+001611 06088 334.254333 0.269708  24.651 i     T2prevz pr1   3.42132 Ae   SLBG       
SSA22HIT J221710.9+001603 06089 334.295625 0.267592  24.404 i     T2prevz pr1   3.35493 Aa   HITdr1aLBG 
SSA22HIT J221722.3+001640 06090 334.342833 0.277892  21.366 i     T2prevz pr1   3.36451 Ae   SDSSQSO    
SSA22HIT J221647.2+001844 06091 334.196667 0.312153  24.545 i     LyC     pr1   3.67952 Ae   SLBG       


==> datafile6.txt <==
Title: The SSA22 HI Tomography Survey (SSA22-HIT). I. Dataset and compiled 
       redshift catalog 
Authors: Mawatari K., Inoue A.K., Yamada T., Hayashino T., Prochaska J.X.,
    Lee K.-G., Tejos N., Kashikawa N., Otsuka T., Yamanaka S., Schlegel D.J.,
    Matsuda Y., Hennawi J.F., Iwata I., Umehata H., Mukae S., Ouchi M.,
    Sugahara Y., Tamura Y. 
Table: Representative redshift catalog
================================================================================
Byte-by-byte Description of file: datafile6.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1- 28 A28    ---     Name    Identifiers in the original references (1)
  30- 39 F10.6  deg     RAdeg   Right Ascension, decimal degrees (J2000) (2)
  41- 48 F8.6   deg     DEdeg   Declination, decimal degrees (J2000) (2)
  50- 55 F6.4   ---     zspec   Representative spectroscopic redshift
  57- 57 A1     ---   q_zspec   Redshift reliability (3)
  59- 69 A11    ---   r_zspec   References for spectroscopic redshifts (4)
  71- 77 A7     ---     Object  Object type based on the original references
  79- 84 A6     ---     AGN     AGN type
  86- 95 A10    ---   r_AGN     Reference for AGN type (5)
--------------------------------------------------------------------------------
Note (1): The identifiers used in this catalog are reproduced to (a)
    match as closely as possible the identifiers used in the original
    references and (b) be formatted to match naming aliases used by
    NED and Simbad. A detailed explanation for the names is given as
    follows:
    - For previously published sources the original names were
        modified to add identifying article codes, e.g., [HIK2019],
        [KYI2015], [KYI2016], [MII2017a], [NSS2011], [SLB2015],
        [UHS2018], [YIY2020], which in general agreed between NED and
        Simbad. Exceptions include [MII2017a] (NED, used) versus
        [MII2017] (Simbad); [KYI2016], which was not uniformly
        ingested into the compilations or they ingested with names
        not matching the original publication -- we used the original
        names; [YIY2020], which appeared only in Simbad; and
        [HIK2019] (corresponding to their Table A1), which was not
        ingested anywhere except CDS/Vizier. In the last case we
        constructed a new article code based on best practices.
        Finally, note that Nestor+13 sources were reverted to the
        original [NSS2011] catalog names or to "SSA 22a" LBG names;
    - For other sources in published catalogs with accepted prefixes
        we used those: LAE, RG, SMM, SSA 22a, SSA 22b, VVDS and
        formatted them to match the corresponding aliases used in NED;
    - For sources from previously unpublished catalogs, we created a new
        position-based identifiers based upon an IAU-normalized prefix
        consisting of "SSA22" + an identifying 3-4 digit code +
        JHHMMSS.s+DDMMSS as follows:
            SSA22HIT = New results published in this work (See also
                Table 5);
            SSA22M05 = Previously unpublished sources from Matsuda et
                al. (2005) [2005ApJ...634L.125M];
            SSA22M06 = Previously unpublished sources from Matsuda et
                al. (2006) [2006ApJ...640L.123M];
            SSA22VI06 = Previously unpublished sources from Kousai
                (2011) [PhD Thesis];
            SSA22VI08 = Previously unpublished sources from Hayashino
                et al. (2019) [2019MNRAS.484.5868H];
            SSA22VI12 = Previously unpublished sources from Umehata
                et al. (in prep); 
            SSA22DE08 = Previously unpublished (archival) sources
                taken with Keck/DEIMOS;
            SSA22oIM = Previously unpublished (archival) sources from
                with Magellan/IMACS, P.I. M. Ouchi.
Note (2): Positions as measured under our astrometric calibration, Section 2.1
Note (3): Simplified flags for redshift reliability ("A" is higher and "B" 
    is lower reliability),
Note (4): References for spectroscopic redshifts. If duplicated within 1.0
    arcsec, zspec from a survey that is higher in the reference list below
    is shown (e.g., if an object is observed in VIMOS08 and VIMOS06, the
    zspec of VIMOS08 is cataloged). The ADS bibcodes for the references are
    listed below --
        Erb+14                 = 2014ApJ...795...33E;
        Yamanaka+20            = 2020MNRAS.498.3095Y;
        ADF22                  = 2018PASJ...70...65U, 2019Sci...366...97U;
        Kubo+15                = 2015ApJ...799...38K;
        Kubo+16                = 2016MNRAS.455.3333K;
        Chapman+04             = 2004ApJ...614..671C;
        Chapman+05             = 2005ApJ...622..772C;
        Steidel+03             = 2003ApJ...592..728S;
        Nestor+13              = 2013ApJ...765...47N;
        SSA22-HIT              = This work;
        VIMOS08                = 2019MNRAS.484.5868H;
        VIMOS12                = Umehata et al. (in prep), This work;
        VIMOS06                = Kousai (2011) [PhD Thesis], 2019MNRAS.484.5868H;
        Matsuda+06             = 2006ApJ...640L.123M;
        Matsuda+05             = 2005ApJ...634L.125M;
        Yamada+12              = 2012ApJ...751...29Y;
        DEIMOS08               = This work;
        VVDS                   = 2013A&A...559A..14L, 2008A&A...486..683G;
        Saez+15                = 2015MNRAS.450.2615S;
        oIMACS (P.I. M. Ouchi) = This work.
Note (5): References for AGN types --
    Saez+15 [2015MNRAS.450.2615S] = XRAGN selected by X-ray properties;
    Micheva+17 [2017MNRAS.465..302M] = AGN1 and AGN2 selected by optical 
        spectral features and X-ray detection;
    Steidel+03 [2003ApJ...592..728S] = QSO selected by optical 
        spectral features;
    VIMOS08 (Hayashino+19 [2019MNRAS.484.5868H]) = OptAGN selected by 
        optical spectral features;
    VIMOS06 (Hayashino+19,Kousai11 [2019MNRAS.484.5868H, 
        Kousai (2011 [PhD Thesis]]) = OptAGN selected by optical 
        spectral features;
    VVDS (LeFevre+13 [2013A&A...559A..14L]) = OptAGN selected 
        by optical spectral features;
    SSA22-HIT [This work] = OptAGN selected by optical spectral features.
--------------------------------------------------------------------------------
[NSS2011] LAE 001            334.385249 0.192603 3.069  A Erb+14      LAE     None   None       
[NSS2011] LAE 003            334.353262 0.288155 3.0965 A Erb+14      LAE     None   None       
[NSS2011] LAE 004            334.366804 0.241537 3.0788 A Erb+14      LAE     None   None       
[NSS2011] LAE 006            334.353453 0.187894 3.0691 A Erb+14      LAE     None   None       
[NSS2011] LAE 008            334.338025 0.25764  3.0692 A Erb+14      LAE     None   None       
[NSS2011] LAE 009            334.368057 0.203323 3.0688 A Erb+14      LAE     None   None       
[NSS2011] LAE 012            334.382068 0.282733 3.0902 A Erb+14      LAE     None   None       
[NSS2011] LAE 013            334.363325 0.272715 3.0919 A Erb+14      LAE     None   None       
[NSS2011] LAE 014            334.330314 0.24737  3.0631 A Erb+14      LAE     None   None       
[NSS2011] LAE 021            334.32829  0.254904 3.067  A Erb+14      LAE     None   None       
[NSS2011] LAE 042            334.339616 0.284546 3.0666 A Erb+14      LAE     None   None       
[NSS2011] LAE 046            334.339505 0.248412 3.0975 A Erb+14      LAE     None   None       
[NSS2011] LAE 062            334.345334 0.244866 3.0551 A Erb+14      LAE     None   None       
[NSS2011] LAE 063            334.347211 0.264663 3.0978 A Erb+14      LAE     None   None       
[NSS2011] LAE 066            334.336936 0.253139 3.0645 A Erb+14      LAE     None   None       
[NSS2011] LAE 067            334.401268 0.21989  3.1013 A Erb+14      LAE     None   None       
[NSS2011] LAE 072            334.380276 0.292255 3.0845 A Erb+14      LAE     None   None       
[NSS2011] LAE 078            334.407149 0.279872 3.087  A Erb+14      LAE     None   None       
[NSS2011] LAE 082            334.397769 0.27986  3.0873 A Erb+14      LAE     None   None       
[MII2017a] LBG03             334.283831 0.16613  3.289  A Yamanaka+20 LyC     None   None       
[YIY2020] SSA22-LBG-01       334.306517 0.124699 3.0892 A Yamanaka+20 LBG     None   None       
[YIY2020] SSA22-LBG-02       334.276075 0.127505 3.3437 A Yamanaka+20 LBG     None   None       
[YIY2020] SSA22-LBG-09       334.313875 0.07899  2.977  A Yamanaka+20 LBG     None   None       
[YIY2020] SSA22-LBG-10       334.3058   0.131218 3.2013 A Yamanaka+20 LBG     None   None       
[YIY2020] SSA22-LBG-12       334.306664 0.111123 3.1117 A Yamanaka+20 LBG     None   None       
[YIY2020] SSA22-LBG-16       334.302319 0.147853 3.1041 A Yamanaka+20 LBG     None   None       
[YIY2020] SSA22-LBG-06       334.270657 0.1023   3.1098 B Yamanaka+20 LBG     None   None       
[YIY2020] SSA22-LBG-08       334.283177 0.084758 3.3327 B Yamanaka+20 LBG     None   None       
[YIY2020] SSA22-LBG-17       334.260856 0.140812 3.0734 B Yamanaka+20 LBG     None   None       
[MII2017a] LBG04             334.348144 0.065992 3.3152 A Yamanaka+20 LyC     None   None       
[YIY2020] SSA22-LBG-22       334.316973 0.075764 3.349  B Yamanaka+20 LBG     None   None       
[YIY2020] SSA22-LBG-05       334.26969  0.105813 3.1154 B Yamanaka+20 LBG     None   None       
[YIY2020] Y12LAE-1           334.256603 0.143513 3.0824 B Yamanaka+20 LAE     None   None       
[UHS2018] ADF22.B1           334.327781 0.300878 3.067  A ADF22       SMG     None   None       
[UHS2018] ADF22.B10          334.3549   0.301682 2.319  A ADF22       SMG     None   None       
[UHS2018] ADF22.B11          334.330158 0.261272 3.101  A ADF22       SMG     None   None       
[UHS2018] ADF22.B17          334.360337 0.2942   2.168  A ADF22       SMG     None   None       
[UHS2018] ADF22.A1           334.385182 0.295547 3.0898 A ADF22       SMG     None   None       
[UHS2018] ADF22.A3           334.396464 0.260482 3.096  A ADF22       SMG     None   None       
[UHS2018] ADF22.A5           334.381167 0.299444 3.089  A ADF22       SMG     None   None       
[UHS2018] ADF22.A6           334.39934  0.266492 3.0952 A ADF22       SMG     XRAGN  Saez+15    
[UHS2018] ADF22.A7           334.384148 0.293323 3.0942 A ADF22       SMG     None   None       
[UHS2018] ADF22.A8           334.404622 0.286873 3.0902 A ADF22       SMG     None   None       
[UHS2018] ADF22.A9           334.402258 0.273051 3.0942 A ADF22       SMG     XRAGN  Saez+15    
[UHS2018] ADF22.A10          334.404583 0.307444 3.0914 A ADF22       SMG     None   None       
[UHS2018] ADF22.A11          334.404401 0.306335 3.0906 A ADF22       SMG     None   None       
[UHS2018] ADF22.A12          334.383372 0.282175 3.0904 A ADF22       SMG     None   None       
[UHS2018] ADF22.A13          334.405933 0.292397 3.0896 A ADF22       SMG     None   None       
[UHS2018] ADF22.A14          334.380583 0.277667 3.0982 A ADF22       SMG     None   None       
[UHS2018] ADF22.A15          334.386501 0.291098 3.0861 A ADF22       SMG     None   None       
[UHS2018] ADF22.A16          334.403361 0.305005 3.0869 A ADF22       SMG     None   None       
[UHS2018] ADF22.A17          334.407042 0.304    3.0907 A ADF22       SMG     None   None       
[KYI2015] J221718.0+001735.6 334.325107 0.29329  3.1423 A Kubo+15     M24     None   None       
[KYI2015] J221719.4+001657.1 334.330797 0.282633 3.3082 A Kubo+15     DRG     None   None       
[KYI2015] J221716.4+001718.6 334.318465 0.288561 3.3552 A Kubo+15     M24     None   None       
[KYI2015] J221715.7+001906.2 334.315417 0.318389 3.1008 A Kubo+15     LAE     None   None       
[KYI2015] J221726.1+001232.3 334.358756 0.209062 3.1    A Kubo+15     LAB     None   None       
[KYI2015] J221725.7+001238.7 334.357153 0.210863 3.1007 A Kubo+15     LAB     None   None       
[KYI2015] J221724.9+001117.5 334.353579 0.188321 3.0689 A Kubo+15     LAB     None   None       
[KYI2015] J221732.5+001131.2 334.385523 0.192086 3.068  A Kubo+15     LAB     None   None       
[KYI2015] J221733.9+001106.5 334.391401 0.185247 2.8596 A Kubo+15     Kdet    None   None       
[KYI2015] J221730.2+001120.7 334.375881 0.189253 3.0667 A Kubo+15     Kdet    None   None       
[KYI2015] J221720.8+001831.0 334.336877 0.308704 2.9054 A Kubo+15     XR      None   None       
[KYI2015] J221726.3+001957.2 334.35976  0.332643 3.0431 A Kubo+15     DRG     None   None       
[KYI2015] J221724.8+001803.7 334.353293 0.30111  3.3868 A Kubo+15     HERO    None   None       
[KYI2015] J221727.0+001746.4 334.362503 0.296316 3.3235 A Kubo+15     Kdet    None   None       
[KYI2015] J221728.5+001807.4 334.368782 0.30213  3.4281 A Kubo+15     Kdet    None   None       
[KYI2015] J221727.3+001809.5 334.363703 0.30272  3.0861 A Kubo+15     Kdet    None   None       
[KYI2015] J221734.9+001911.8 334.39524  0.320033 3.0609 A Kubo+15     Kdet    None   None       
[KYI2015] J221737.3+001823.2 334.405372 0.306556 3.0851 A Kubo+15     SMG     None   None       
[KYI2015] J221737.0+001820.4 334.404179 0.305779 0.5763 A Kubo+15     SMG     None   None       
[KYI2015] J221731.8+001606.3 334.382489 0.268546 3.0981 A Kubo+15     DRG     None   None       
[KYI2015] J221732.2+001502.3 334.384111 0.250745 2.3252 A Kubo+15     DRG     None   None       
[KYI2015] J221737.3+001630.7 334.405426 0.275275 3.0888 A Kubo+15     XR      None   None       
[KYI2015] J221727.8+001736.6 334.365812 0.293595 3.0916 A Kubo+15     DRG     None   None       
[KYI2015] J221729.6+001918.6 334.373427 0.32191  3.1021 A Kubo+15     DRG     None   None       
[KYI2015] J221728.3+001954.4 334.368128 0.331876 3.1019 A Kubo+15     Kdet    None   None       
[KYI2015] J221728.5+001822.2 334.368913 0.306258 3.3148 A Kubo+15     Kdet    None   None       
[KYI2015] J221729.7+001715.2 334.373928 0.287669 3.139  A Kubo+15     M24     None   None       
[KYI2015] J221725.4+001716.9 334.355902 0.288109 3.0482 A Kubo+15     XR      AGN2   Micheva+17 
[KYI2015] J221722.3+001640.1 334.342804 0.277888 3.3544 A Kubo+15     XR      XRAGN  Saez+15    
[KYI2015] J221721.9+001755.5 334.341364 0.298845 3.4075 A Kubo+15     Kdet    None   None       
[KYI2015] J221724.3+001945.1 334.351355 0.32927  3.1211 A Kubo+15     Kdet    None   None       
[KYI2015] J221724.6+001836.5 334.352714 0.310221 3.0847 A Kubo+15     M24     None   None       
[KYI2016] Az14-K15d          334.404669 0.305028 3.0774 A Kubo+16     SMG     None   None       
[KYI2016] Az14-K15f          334.403566 0.310688 3.0866 A Kubo+16     SMG     None   None       
[KYI2016] LAB01-K15c         334.358385 0.21022  3.099  A Kubo+16     LAB     None   None       
[KYI2016] C11                334.357135 0.209729 3.0999 A Kubo+16     LAB     None   None       
[KYI2016] C15                334.358968 0.215312 3.0986 A Kubo+16     LAB     None   None       
RG J221732.22+001528.2       334.384333 0.25779  2.105  A Chapman+04  OFRG    None   None       
RG J221746.30+001423.4       334.443072 0.239883 3.099  A Chapman+04  OFRG    None   None       
SMM J221724.69+001242.1      334.352819 0.211707 0.51   A Chapman+05  SMG     None   None       
SMM J221733.12+001120.2      334.388056 0.188995 0.652  A Chapman+05  SMG     None   None       
SMM J221804.42+002154.4      334.518482 0.364832 2.517  A Chapman+05  SMG     None   None       
SMM J221806.77+001245.7      334.528273 0.212735 3.623  A Chapman+05  SMG     None   None       
SMM J221733.91+001352.1      334.391379 0.231216 2.555  A Chapman+05  SMG     None   None       
SMM J221733.02+000906.0      334.387392 0.151421 0.926  A Chapman+05  SMG     None   None       
SMM J221737.39+001025.1      334.40574  0.173732 2.614  A Chapman+05  SMG     None   None       
SSA 22a C004                 334.412303 0.184001 3.071  B Steidel+03  LBG     None   None       
SSA 22a C006                 334.420851 0.190683 3.093  A Steidel+03  LBG     None   None       
SSA 22a C010                 334.415399 0.208672 2.932  B Steidel+03  LBG     None   None       
SSA 22a C012                 334.397256 0.213303 3.111  A Steidel+03  LBG     None   None       
SSA 22a C013                 334.350784 0.213137 0.0    A Steidel+03  Star    None   None       
SSA 22a C016                 334.383337 0.221159 3.068  B Steidel+03  LBG     None   None       
SSA 22a C022                 334.409216 0.242239 2.881  A Steidel+03  LBG     None   None       
SSA 22a C024                 334.329007 0.245852 3.095  A Steidel+03  LBG     None   None       
SSA 22a C026                 334.414841 0.254324 3.172  B Steidel+03  LBG     None   None       
SSA 22a C027                 334.429622 0.256154 3.087  B Steidel+03  LBG     None   None       
SSA 22a C030                 334.330415 0.262315 3.099  A Steidel+03  LBG     None   None       
SSA 22a C031                 334.345438 0.269237 3.019  A Steidel+03  LBG     None   None       
SSA 22a C032                 334.356859 0.270243 3.294  A Steidel+03  LBG     None   None       
SSA 22a C035                 334.334331 0.281129 3.099  A Steidel+03  LBG     None   None       
SSA 22a C036                 334.442119 0.278671 3.061  A Steidel+03  LBG     None   None       
SSA 22a C037                 334.434307 0.285709 0.452  B Steidel+03  contami None   None       
SSA 22a C039                 334.337527 0.285882 3.071  B Steidel+03  LBG     None   None       
SSA 22a C040                 334.330889 0.286829 2.921  A Steidel+03  LBG     None   None       
SSA 22a C041                 334.351865 0.287441 3.021  A Steidel+03  LBG     None   None       
SSA 22a C042                 334.363664 0.288639 2.923  A Steidel+03  LBG     None   None       
SSA 22a C044                 334.37706  0.289314 2.822  A Steidel+03  LBG     None   None       
SSA 22a C045                 334.369585 0.291162 2.828  B Steidel+03  LBG     None   None       
SSA 22a C046                 334.346757 0.292303 2.923  B Steidel+03  LBG     None   None       
SSA 22a C048                 334.327457 0.30446  3.083  A Steidel+03  LBG     None   None       
SSA 22a C050                 334.407058 0.305825 3.089  B Steidel+03  LBG     None   None       
SSA 22a D004                 334.379391 0.196056 2.766  B Steidel+03  LBG     None   None       
SSA 22a D006                 334.409412 0.2093   0.0    A Steidel+03  Star    None   None       
SSA 22a D007                 334.370158 0.213095 2.761  B Steidel+03  LBG     None   None       
SSA 22a D014                 334.397103 0.290015 3.014  B Steidel+03  LBG     None   None       
SSA 22a D015                 334.378637 0.291401 2.715  A Steidel+03  LBG     None   None       
SSA 22a D017                 334.328596 0.304588 3.084  B Steidel+03  LBG     None   None       
SSA 22a M004                 334.420693 0.191153 3.096  B Steidel+03  LBG     None   None       
SSA 22a M010                 334.361798 0.205821 3.097  A Steidel+03  LBG     None   None       
SSA 22a M014                 334.41283  0.225034 3.086  B Steidel+03  LBG     XRAGN  Saez+15    
SSA 22a M026                 334.394244 0.275394 0.0    A Steidel+03  Star    None   None       
SSA 22a M038                 334.323652 0.316816 3.291  B Steidel+03  LBG     None   None       
SSA 22a MD002                334.345661 0.188887 2.484  B Steidel+03  LBG     None   None       
SSA 22a MD003                334.382993 0.193995 2.486  B Steidel+03  LBG     None   None       
SSA 22a MD004                334.416713 0.194326 2.61   B Steidel+03  LBG     None   None       
SSA 22a MD006                334.438496 0.204157 2.584  B Steidel+03  LBG     None   None       
SSA 22a MD012                334.329033 0.222662 0.0    A Steidel+03  Star    None   None       
SSA 22a MD014                334.408121 0.228909 3.097  B Steidel+03  LBG     None   None       
SSA 22a MD017                334.452061 0.236237 2.162  B Steidel+03  LBG     None   None       
SSA 22a MD019                334.41547  0.238444 2.41   B Steidel+03  LBG     None   None       
SSA 22a MD020                334.396252 0.239588 3.053  B Steidel+03  LBG     None   None       
SSA 22a MD032                334.348784 0.267065 3.097  B Steidel+03  LBG     None   None       
SSA 22a MD036                334.340322 0.273914 2.744  B Steidel+03  LBG     None   None       
SSA 22a MD037                334.361185 0.277432 3.025  A Steidel+03  LBG     None   None       
SSA 22a MD040                334.39992  0.285682 3.021  A Steidel+03  LBG     None   None       
SSA 22a MD041                334.416618 0.286451 2.174  B Steidel+03  LBG     None   None       
SSA 22a MD044                334.37236  0.30125  2.709  B Steidel+03  LBG     None   None       
SSA 22a MD055                334.362047 0.314492 2.672  A Steidel+03  LBG     None   None       
SSA 22a MD058                334.432754 0.321479 2.859  B Steidel+03  LBG     None   None       
SSA 22a aug96C17             334.374857 0.247413 0.665  B Steidel+03  contami None   None       
SSA 22a aug96C19             334.375467 0.26176  2.469  A Steidel+03  LBG     None   None       
SSA 22a aug96C2              334.41918  0.185613 1.675  B Steidel+03  LBG     None   None       
SSA 22a aug96C20             334.438437 0.267272 1.357  B Steidel+03  LBG     None   None       
SSA 22a aug96C22             334.348299 0.26801  2.13   B Steidel+03  LBG     None   None       
SSA 22a aug96C23             334.455839 0.266683 0.0    A Steidel+03  Star    None   None       
SSA 22a aug96C3              334.399146 0.186029 1.675  B Steidel+03  LBG     None   None       
SSA 22a aug96D1              334.350201 0.200712 2.209  A Steidel+03  LBG     None   None       
SSA 22a aug96D10             334.34391  0.307104 2.033  B Steidel+03  LBG     None   None       
SSA 22a aug96D11             334.422724 0.3094   0.345  B Steidel+03  contami None   None       
SSA 22a aug96M6              334.346104 0.19804  0.0    A Steidel+03  Star    None   None       
SSA 22a aug96M11             334.34382  0.208767 0.658  B Steidel+03  contami None   None       
SSA 22a aug96M16             334.378716 0.219588 3.29   A Steidel+03  LBG     None   None       
SSA 22a aug96MD20            334.333669 0.213963 0.134  B Steidel+03  contami None   None       
SSA 22a aug96MD27            334.363008 0.222835 0.0    A Steidel+03  Star    None   None       
SSA 22a aug96MD29            334.393799 0.227429 0.0    A Steidel+03  Star    None   None       
SSA 22a aug96MD34            334.350544 0.237901 0.47   B Steidel+03  contami None   None       
SSA 22a aug96MD40            334.454491 0.243916 2.171  B Steidel+03  LBG     None   None       
SSA 22a aug96MD43            334.341191 0.256363 0.28   B Steidel+03  contami None   None       
SSA 22a aug96MD44            334.35539  0.258172 0.0    A Steidel+03  Star    None   None       
SSA 22a aug96MD50            334.408919 0.270004 2.175  A Steidel+03  LBG     None   None       
SSA 22a oct96C10             334.33535  0.227346 2.808  B Steidel+03  LBG     None   None       
SSA 22a oct96D18             334.443724 0.293276 0.0    A Steidel+03  Star    None   None       
SSA 22a oct96D6              334.371127 0.235269 2.848  B Steidel+03  LBG     None   None       
SSA 22a oct96MD37            334.350509 0.323546 2.166  B Steidel+03  LBG     None   None       
SSA 22b C003                 334.371936 0.047009 2.913  A Steidel+03  LBG     None   None       
SSA 22b C005                 334.446243 0.073934 3.112  A Steidel+03  LBG     None   None       
SSA 22b C006                 334.391392 0.087723 3.307  B Steidel+03  LBG     None   None       
SSA 22b C009                 334.343573 0.113313 3.171  A Steidel+03  LBG     None   None       
SSA 22b C010                 334.35627  0.116519 3.355  A Steidel+03  LBG     None   None       
SSA 22b C011                 334.45092  0.119391 2.628  B Steidel+03  LBG     None   None       
SSA 22b C012                 334.351638 0.123806 3.283  B Steidel+03  LBG     None   None       
SSA 22b C016                 334.430991 0.150234 2.955  B Steidel+03  LBG     None   None       
SSA 22b C018                 334.447909 0.163385 2.683  A Steidel+03  LBG     None   None       
SSA 22b C020                 334.453543 0.170645 3.196  A Steidel+03  LBG     None   None       
SSA 22b D002                 334.443178 0.08161  3.008  B Steidel+03  LBG     None   None       
SSA 22b D003                 334.338436 0.093218 2.916  B Steidel+03  LBG     None   None       
SSA 22b D004                 334.3455   0.094654 2.868  B Steidel+03  LBG     None   None       
SSA 22b D005                 334.399175 0.102992 3.179  A Steidel+03  LBG     None   None       
SSA 22b D007                 334.459148 0.119644 3.307  B Steidel+03  LBG     None   None       
SSA 22b D009                 334.34294  0.13458  3.083  B Steidel+03  LBG     None   None       
SSA 22b D010                 334.360199 0.13874  2.765  A Steidel+03  LBG     None   None       
SSA 22b D012                 334.448211 0.145055 3.058  B Steidel+03  LBG     None   None       
SSA 22b D013                 334.427453 0.148004 2.629  B Steidel+03  LBG     None   None       
SSA 22b D014                 334.396341 0.159308 2.862  B Steidel+03  LBG     None   None       
SSA 22b D015                 334.412176 0.167051 2.862  A Steidel+03  LBG     None   None       
SSA 22b M002                 334.389849 0.047265 3.318  B Steidel+03  LBG     None   None       
SSA 22b M005                 334.332762 0.069614 3.233  A Steidel+03  LBG     None   None       
SSA 22b M006                 334.45969  0.070939 3.89   B Steidel+03  LBG     None   None       
SSA 22b M014                 334.339759 0.11589  0.0    A Steidel+03  Star    None   None       
SSA 22b M016                 334.420194 0.127076 2.959  B Steidel+03  LBG     None   None       
SSA 22b M019                 334.367784 0.131717 3.02   B Steidel+03  LBG     None   None       
SSA 22b MD008                334.416729 0.045664 2.596  B Steidel+03  LBG     None   None       
SSA 22b MD010                334.364832 0.049655 2.871  B Steidel+03  LBG     None   None       
SSA 22b MD017                334.395281 0.082124 2.672  B Steidel+03  LBG     None   None       
SSA 22b MD025                334.423702 0.105815 3.303  B Steidel+03  LBG     None   None       
SSA 22b MD027                334.410241 0.117545 2.78   B Steidel+03  LBG     None   None       
SSA 22b MD029                334.447275 0.120534 2.96   B Steidel+03  LBG     None   None       
SSA 22b MD032                334.45769  0.145317 2.944  B Steidel+03  LBG     None   None       
SSA 22b MD038                334.458135 0.178721 2.859  A Steidel+03  LBG     None   None       
SSA 22b oC16                 334.427554 0.11343  2.653  B Steidel+03  LBG     None   None       
SSA 22b oC16c                334.430645 0.113441 2.311  B Steidel+03  LBG     None   None       
SSA 22b oC22                 334.37714  0.124373 2.957  B Steidel+03  LBG     None   None       
SSA 22b oC27                 334.445524 0.135051 3.373  B Steidel+03  LBG     None   None       
SSA 22b oD20                 334.417785 0.103243 2.502  B Steidel+03  LBG     None   None       
SSA 22b oD22                 334.390967 0.113105 2.564  B Steidel+03  LBG     None   None       
SSA 22b oD24                 334.398507 0.132463 2.448  B Steidel+03  LBG     None   None       
SSA 22b oMD58                334.437413 0.116929 2.554  A Steidel+03  LBG     None   None       
SSA 22b oMD68                334.455159 0.140572 2.295  B Steidel+03  LBG     None   None       
SSA 22a C003                 334.385797 0.182676 3.093  A Nestor+13   LBG     None   None       
SSA 22a C007                 334.352704 0.19193  3.065  B Nestor+13   LBG     None   None       
SSA 22a C014                 334.39192  0.21431  3.214  B Nestor+13   LBG     None   None       
SSA 22a C047                 334.33449  0.292286 3.069  A Nestor+13   LBG     None   None       
SSA 22a C049                 334.332572 0.305088 3.155  A Nestor+13   LBG     None   None       
SSA 22a M002                 334.38994  0.186362 3.385  A Nestor+13   LBG     None   None       
SSA 22a M005                 334.358775 0.19251  3.321  B Nestor+13   LBG     None   None       
SSA 22a M006                 334.367341 0.194527 3.174  B Nestor+13   LBG     None   None       
SSA 22a M008                 334.354806 0.199077 3.061  A Nestor+13   LBG     None   None       
SSA 22a M011                 334.382563 0.214226 3.103  A Nestor+13   LBG     None   None       
SSA 22a M013                 334.381244 0.215305 3.102  B Nestor+13   LBG     None   None       
SSA 22a M019                 334.40383  0.250308 3.085  B Nestor+13   LBG     None   None       
SSA 22a M020                 334.39343  0.250756 3.101  A Nestor+13   LBG     None   None       
SSA 22a M025                 334.381273 0.275319 3.093  A Nestor+13   LBG     None   None       
SSA 22a M029                 334.405992 0.285825 3.231  B Nestor+13   LBG     None   None       
SSA 22a M031                 334.403708 0.286967 3.094  B Nestor+13   LBG     None   None       
SSA 22a M034                 334.390949 0.299219 3.087  B Nestor+13   LBG     None   None       
SSA 22a C008                 334.36549  0.199694 2.457  B Nestor+13   LBG     None   None       
SSA 22a C019                 334.40988  0.238016 2.988  B Nestor+13   LBG     None   None       
SSA 22a D005                 334.394615 0.209355 2.693  A Nestor+13   LBG     None   None       
SSA 22a D010                 334.41232  0.242298 2.607  B Nestor+13   LBG     None   None       
SSA 22a M003                 334.399397 0.188056 2.872  B Nestor+13   LBG     None   None       
SSA 22a M016                 334.352857 0.235429 3.018  A Nestor+13   LBG     None   None       
SSA 22a M035                 334.386142 0.301399 2.934  B Nestor+13   LBG     None   None       
SSA 22a MD11                 334.395807 0.222895 2.859  B Nestor+13   LBG     None   None       
SSA 22a MD42                 334.399401 0.288865 2.794  B Nestor+13   LBG     None   None       
SSA 22a MD45                 334.355716 0.301169 3.022  A Nestor+13   LBG     None   None       
[NSS2011] LAE 010            334.335008 0.301049 3.091  B Nestor+13   LAE     None   None       
[NSS2011] LAE 011            334.391238 0.204074 3.097  B Nestor+13   LAE     None   None       
[NSS2011] LAE 015            334.340891 0.203409 3.062  B Nestor+13   LAE     None   None       
[NSS2011] LAE 016            334.3984   0.300006 3.086  B Nestor+13   LAE     None   None       
[NSS2011] LAE 018            334.412565 0.29057  3.088  B Nestor+13   LAE     None   None       
[NSS2011] LAE 019            334.359114 0.22212  3.096  B Nestor+13   LAE     None   None       
[NSS2011] LAE 022            334.332163 0.196976 3.061  B Nestor+13   LAE     None   None       
[NSS2011] LAE 024            334.392494 0.269388 3.091  B Nestor+13   LAE     None   None       
[NSS2011] LAE 025            334.40343  0.27465  3.086  B Nestor+13   LAE     None   None       
[NSS2011] LAE 026            334.329117 0.200178 3.087  B Nestor+13   LAE     None   None       
[NSS2011] LAE 027            334.35397  0.288083 3.096  B Nestor+13   LAE     None   None       
[NSS2011] LAE 028            334.382553 0.288346 3.083  B Nestor+13   LAE     None   None       
[NSS2011] LAE 030            334.340757 0.194009 3.091  B Nestor+13   LAE     None   None       
[NSS2011] LAE 031            334.390209 0.287592 3.087  B Nestor+13   LAE     None   None       
[NSS2011] LAE 032            334.36098  0.221605 3.096  B Nestor+13   LAE     None   None       
[NSS2011] LAE 033            334.406365 0.235663 3.071  B Nestor+13   LAE     None   None       
[NSS2011] LAE 034            334.3476   0.276438 3.039  B Nestor+13   LAE     None   None       
[NSS2011] LAE 035            334.36281  0.220391 3.088  B Nestor+13   LAE     None   None       
[NSS2011] LAE 036            334.342868 0.198539 3.079  B Nestor+13   LAE     None   None       
[NSS2011] LAE 037            334.337341 0.301956 3.084  B Nestor+13   LAE     None   None       
[NSS2011] LAE 038            334.395019 0.261525 3.094  B Nestor+13   LAE     None   None       
[NSS2011] LAE 039            334.350512 0.191919 3.09   B Nestor+13   LAE     None   None       
[NSS2011] LAE 040            334.383234 0.218955 3.1    B Nestor+13   LAE     None   None       
[NSS2011] LAE 041            334.352322 0.251821 3.061  B Nestor+13   LAE     None   None       
[NSS2011] LAE 043            334.340357 0.206432 3.066  B Nestor+13   LAE     None   None       
[NSS2011] LAE 044            334.401872 0.214224 3.054  B Nestor+13   LAE     None   None       
[NSS2011] LAE 045            334.400024 0.27504  3.089  B Nestor+13   LAE     None   None       
[NSS2011] LAE 047            334.400297 0.251934 3.091  B Nestor+13   LAE     None   None       
[NSS2011] LAE 048            334.364095 0.28097  3.089  B Nestor+13   LAE     None   None       
[NSS2011] LAE 049            334.413761 0.269563 3.089  B Nestor+13   LAE     None   None       
[NSS2011] LAE 050            334.352409 0.265759 3.077  B Nestor+13   LAE     None   None       
[NSS2011] LAE 051            334.390614 0.25135  3.089  B Nestor+13   LAE     None   None       
[NSS2011] LAE 052            334.40374  0.221492 3.097  B Nestor+13   LAE     None   None       
[NSS2011] LAE 053            334.394634 0.275945 3.085  B Nestor+13   LAE     None   None       
[NSS2011] LAE 054            334.412926 0.192895 3.091  B Nestor+13   LAE     None   None       
[NSS2011] LAE 055            334.399413 0.197229 3.067  B Nestor+13   LAE     None   None       
[NSS2011] LAE 056            334.343442 0.289009 3.068  B Nestor+13   LAE     None   None       
[NSS2011] LAE 057            334.355907 0.18265  3.065  B Nestor+13   LAE     None   None       
[NSS2011] LAE 059            334.354173 0.208202 3.091  B Nestor+13   LAE     None   None       
[NSS2011] LAE 060            334.367636 0.187946 3.06   B Nestor+13   LAE     None   None       
[NSS2011] LAE 061            334.392202 0.261192 3.096  B Nestor+13   LAE     None   None       
[NSS2011] LAE 064            334.39779  0.204041 3.103  B Nestor+13   LAE     None   None       
[NSS2011] LAE 065            334.367394 0.243419 3.097  B Nestor+13   LAE     None   None       
[NSS2011] LAE 068            334.326615 0.290432 3.067  B Nestor+13   LAE     None   None       
[NSS2011] LAE 069            334.329115 0.186643 3.069  B Nestor+13   LAE     None   None       
[NSS2011] LAE 070            334.413819 0.233464 3.085  B Nestor+13   LAE     None   None       
[NSS2011] LAE 071            334.34018  0.205589 3.067  B Nestor+13   LAE     None   None       
[NSS2011] LAE 073            334.413061 0.286503 3.078  B Nestor+13   LAE     None   None       
[NSS2011] LAE 074            334.401984 0.215288 3.1    B Nestor+13   LAE     None   None       
[NSS2011] LAE 076            334.336137 0.253587 3.061  B Nestor+13   LAE     None   None       
[NSS2011] LAE 079            334.394723 0.186254 3.098  B Nestor+13   LAE     None   None       
[NSS2011] LAE 080            334.399967 0.228702 3.099  B Nestor+13   LAE     None   None       
[NSS2011] LAE 081            334.371914 0.246811 3.099  B Nestor+13   LAE     None   None       
[NSS2011] LAE 083            334.368776 0.202376 3.06   B Nestor+13   LAE     None   None       
[NSS2011] LAE 086            334.36853  0.228527 3.095  B Nestor+13   LAE     None   None       
[NSS2011] LAE 090            334.326152 0.234991 3.09   B Nestor+13   LAE     None   None       
[NSS2011] LAE 091            334.400725 0.261311 3.09   B Nestor+13   LAE     None   None       
[NSS2011] LAE 093            334.364765 0.232694 3.101  B Nestor+13   LAE     None   None       
[NSS2011] LAE 095            334.405151 0.224479 3.089  B Nestor+13   LAE     None   None       
[NSS2011] LAE 097            334.363122 0.235652 3.059  B Nestor+13   LAE     None   None       
[NSS2011] LAE 099            334.401917 0.21675  3.097  B Nestor+13   LAE     None   None       
[NSS2011] LAE 103            334.331102 0.257299 3.094  B Nestor+13   LAE     None   None       
[NSS2011] LAE 104            334.407081 0.215448 3.092  B Nestor+13   LAE     None   None       
[NSS2011] LAE 105            334.397901 0.206513 3.099  B Nestor+13   LAE     None   None       
[NSS2011] LAE 107            334.337485 0.246179 3.07   B Nestor+13   LAE     None   None       
[NSS2011] LAE 108            334.353266 0.294553 3.095  B Nestor+13   LAE     None   None       
[NSS2011] LAE 110            334.331336 0.265892 3.069  B Nestor+13   LAE     None   None       
[NSS2011] LAE 111            334.379844 0.278604 3.091  B Nestor+13   LAE     None   None       
[NSS2011] LAE 112            334.386495 0.265088 3.091  B Nestor+13   LAE     None   None       
[NSS2011] LAE 113            334.353413 0.224024 3.064  B Nestor+13   LAE     None   None       
[NSS2011] LAE 114            334.39393  0.238924 3.098  B Nestor+13   LAE     None   None       
[NSS2011] LAE 115            334.389497 0.28368  3.088  B Nestor+13   LAE     None   None       
[NSS2011] LAE 116            334.366845 0.203851 3.091  B Nestor+13   LAE     None   None       
[NSS2011] LAE 117            334.412833 0.200528 3.093  B Nestor+13   LAE     None   None       
[NSS2011] LAE 119            334.356888 0.213179 3.066  B Nestor+13   LAE     None   None       
[NSS2011] LAE 120            334.361679 0.183128 3.074  B Nestor+13   LAE     None   None       
[NSS2011] LAE 121            334.360268 0.257582 3.094  B Nestor+13   LAE     None   None       
[NSS2011] LAE 122            334.409184 0.234449 3.101  B Nestor+13   LAE     None   None       
[NSS2011] LAE 125            334.408477 0.234275 3.096  B Nestor+13   LAE     None   None       
[NSS2011] LAE 127            334.404003 0.190884 3.102  B Nestor+13   LAE     None   None       
[NSS2011] LAE 128            334.347625 0.268722 3.09   B Nestor+13   LAE     None   None       
[NSS2011] LAE 129            334.34299  0.18269  3.106  B Nestor+13   LAE     None   None       
[NSS2011] LAE 130            334.386973 0.280249 3.087  B Nestor+13   LAE     None   None       
SSA22HIT J221721.7+000751    334.340542 0.130736 0.3195 B HIT         contami None   None       
SSA22HIT J221745.3+000829    334.438792 0.141517 3.0034 A HIT         LBG     None   None       
SSA22HIT J221722.1+000747    334.34225  0.129747 3.169  A HIT         LBG     None   None       
SSA22HIT J221809.3+000824    334.538625 0.139975 2.8657 B HIT         LBG     None   None       
SSA22HIT J221756.2+000713    334.484083 0.120283 3.4588 A HIT         LBG     None   None       
SSA22HIT J221718.3+001008    334.326417 0.168864 2.8297 B HIT         LBG     None   None       
SSA22HIT J221733.3+001020    334.388875 0.172136 3.243  B HIT         LBG     None   None       
SSA22HIT J221723.2+000821    334.346875 0.139186 2.915  B HIT         LBG     None   None       
SSA22HIT J221728.7+000957    334.369542 0.165742 3.2607 A HIT         LBG     None   None       
SSA22HIT J221732.2+000906    334.384125 0.151689 3.2329 B HIT         LBG     None   None       
SSA22HIT J221716.0+000530    334.316792 0.091561 4.0336 B HIT         LBG     None   None       
SSA22HIT J221659.5+000653    334.247792 0.114839 3.9115 A HIT         LBG     None   None       
SSA22HIT J221641.9+000704    334.17475  0.117811 0.0    A HIT         Star    None   None       
SSA22HIT J221728.4+000750    334.368125 0.130667 3.3362 B HIT         LBG     None   None       
SSA22HIT J221714.1+000621    334.308875 0.105953 3.4285 A HIT         LBG     None   None       
SSA22HIT J221644.2+000560    334.184083 0.099928 2.9539 A HIT         LBG     None   None       
SSA22HIT J221809.6+001055    334.539833 0.181833 4.0457 B HIT         LBG     None   None       
SSA22HIT J221754.8+001411    334.478417 0.236469 3.6651 B HIT         LBG     None   None       
SSA22HIT J221734.4+001056    334.393458 0.182133 3.2902 A HIT         LBG     None   None       
SSA22HIT J221808.8+001157    334.536458 0.199272 3.6435 A HIT         LBG     None   None       
SSA22HIT J221742.0+001308    334.429083 0.218969 3.734  A HIT         LBG     None   None       
SSA22HIT J221759.2+001422    334.496667 0.239328 3.31   B HIT         LBG     None   None       
SSA22HIT J221751.5+001218    334.464625 0.205086 3.0951 A HIT         LBG     None   None       
SSA22HIT J221738.5+001115    334.410542 0.187575 4.1642 A HIT         LBG     None   None       
SSA22HIT J221741.2+001136    334.42175  0.193458 3.0924 A HIT         LBG     None   None       
SSA22HIT J221817.3+001308    334.572208 0.218756 3.6302 B HIT         LBG     None   None       
SSA22HIT J221726.2+001505    334.359125 0.251353 3.3923 A HIT         LBG     None   None       
SSA22HIT J221753.0+001424    334.470917 0.239889 3.5322 A HIT         LBG     None   None       
SSA22HIT J221813.5+001451    334.556083 0.247583 3.3412 B HIT         LBG     None   None       
SSA22HIT J221718.3+001445    334.326125 0.245736 3.4098 A HIT         LBG     None   None       
SSA22HIT J221737.1+001209    334.404417 0.202369 3.7023 A HIT         LBG     None   None       
SSA22HIT J221811.5+001232    334.548    0.208919 3.1078 A HIT         LBG     None   None       
SSA22HIT J221710.5+001101    334.293917 0.183636 3.4236 A HIT         LBG     None   None       
SSA22HIT J221725.4+001157    334.356042 0.199097 3.8737 A HIT         LBG     None   None       
SSA22HIT J221642.2+001113    334.175792 0.186989 3.8116 A HIT         LBG     None   None       
SSA22HIT J221703.4+001117    334.264    0.188172 3.1073 B HIT         LBG     None   None       
SSA22HIT J221700.5+001116    334.252167 0.187842 2.9252 A HIT         LBG     None   None       
SSA22HIT J221723.7+001139    334.348833 0.194047 3.0978 A HIT         LBG     None   None       
SSA22HIT J221719.8+001117    334.332542 0.187961 3.9576 A HIT         LBG     None   None       
SSA22HIT J221721.0+001350    334.3415   0.230628 3.6735 B HIT         LBG     None   None       
SSA22HIT J221743.8+001308    334.432542 0.218961 3.0979 B HIT         LBG     None   None       
SSA22HIT J221644.1+001122    334.183792 0.189439 3.809  A HIT         LBG     None   None       
SSA22HIT J221658.1+001355    334.242    0.231883 3.1903 A HIT         LBG     None   None       
SSA22HIT J221701.7+001413    334.257    0.237025 3.3158 A HIT         LBG     None   None       
SSA22HIT J221706.0+001237    334.275083 0.210142 2.9882 A HIT         LBG     None   None       
SSA22HIT J221642.8+001157    334.178375 0.199147 3.5125 B HIT         LBG     None   None       
SSA22HIT J221645.1+001424    334.187875 0.239933 3.1235 A HIT         LBG     None   None       
SSA22HIT J221731.2+001333    334.379833 0.225697 3.0648 A HIT         LBG     None   None       
SSA22HIT J221739.4+001045    334.413958 0.179122 3.5793 A HIT         LBG     None   None       
SSA22HIT J221647.9+001428    334.199375 0.241244 3.5246 A HIT         LBG     None   None       
SSA22HIT J221653.8+001103    334.224167 0.184283 3.6133 A HIT         LBG     None   None       
SSA22HIT J221652.1+001129    334.216917 0.191428 3.767  A HIT         LBG     None   None       
SSA22HIT J221726.6+001826    334.360792 0.307272 3.324  A HIT         LBG     None   None       
SSA22HIT J221817.6+001721    334.5735   0.289258 3.1165 A HIT         LBG     None   None       
SSA22HIT J221820.7+001745    334.586125 0.295758 3.2538 A HIT         LBG     None   None       
SSA22HIT J221722.9+001651    334.345208 0.280964 3.5463 A HIT         LBG     None   None       
SSA22HIT J221733.0+001805    334.391458 0.301303 3.0959 A HIT         LBG     None   None       
SSA22HIT J221728.6+001839    334.36925  0.310828 0.277  A HIT         contami None   None       
SSA22HIT J221807.4+001656    334.530833 0.282328 3.6284 B HIT         LBG     None   None       
SSA22HIT J221759.6+001909    334.498167 0.319197 3.1343 A HIT         LBG     None   None       
SSA22HIT J221756.3+001557    334.484667 0.265858 3.7318 A HIT         LBG     None   None       
SSA22HIT J221703.1+001924    334.262917 0.323389 0.3633 B HIT         contami None   None       
SSA22HIT J221650.6+001839    334.210792 0.3109   0.0    A HIT         Star    None   None       
SSA22HIT J221701.6+001710    334.2565   0.286017 2.9471 B HIT         LBG     None   None       
SSA22HIT J221728.1+001951    334.367125 0.330781 0.3705 A HIT         contami None   None       
SSA22HIT J221714.6+001627    334.310833 0.274225 3.3084 B HIT         LBG     None   None       
SSA22HIT J221644.6+001640    334.186    0.277697 2.9563 A HIT         LBG     None   None       
SSA22HIT J221656.4+001841    334.234958 0.311317 2.9867 A HIT         LBG     None   None       
SSA22HIT J221706.2+001853    334.275958 0.314692 3.0493 A HIT         LBG     None   None       
SSA22HIT J221709.4+001910    334.289375 0.319308 3.0721 B HIT         LBG     None   None       
SSA22HIT J221711.4+001824    334.297625 0.306661 3.3209 A HIT         LBG     None   None       
SSA22HIT J221715.1+001855    334.313    0.315208 2.933  B HIT         LBG     None   None       
SSA22HIT J221646.1+001550    334.192083 0.263831 3.6474 A HIT         LBG     None   None       
SSA22HIT J221649.2+001914    334.204917 0.320556 3.1129 A HIT         LBG     None   None       
SSA22HIT J221649.9+001916    334.207958 0.321044 3.0716 A HIT         LBG     None   None       
SSA22HIT J221640.5+001746    334.168917 0.296172 3.3835 B HIT         LBG     None   None       
SSA22HIT J221704.1+001539    334.267125 0.260814 3.2936 A HIT         LBG     None   None       
SSA22HIT J221744.7+000659    334.436333 0.116261 3.8688 A HIT         LBG     None   None       
SSA22HIT J221743.0+000536    334.429333 0.093292 3.8593 A HIT         LBG     None   None       
SSA22HIT J221726.0+000760    334.358458 0.133283 3.6722 A HIT         LBG     None   None       
SSA22HIT J221709.7+000640    334.29025  0.111058 4.4208 A HIT         LBG     None   None       
SSA22HIT J221727.0+000537    334.362667 0.093733 3.9896 A HIT         LBG     None   None       
SSA22HIT J221756.5+001306    334.485458 0.218203 4.4067 A HIT         LBG     None   None       
SSA22HIT J221723.1+001404    334.346333 0.234322 3.9661 A HIT         LBG     None   None       
SSA22HIT J221713.5+001147    334.306333 0.196286 4.2274 A HIT         LBG     None   None       
SSA22HIT J221735.9+001354    334.399542 0.231778 3.9772 A HIT         LBG     None   None       
SSA22HIT J221733.0+001338    334.387625 0.227092 3.7826 A HIT         LBG     None   None       
SSA22HIT J221726.9+001056    334.362125 0.182169 3.9312 A HIT         LBG     None   None       
SSA22HIT J221724.8+001849    334.353333 0.313633 3.5221 A HIT         LBG     None   None       
SSA22HIT J221739.1+001736    334.413083 0.293319 3.7761 A HIT         LBG     None   None       
SSA22HIT J221732.9+002003    334.387208 0.334064 3.7463 A HIT         LBG     None   None       
SSA22HIT J221738.5+001754    334.410458 0.298306 0.5218 A HIT         contami None   None       
SSA22HIT J221718.5+000622    334.327083 0.106086 5.6194 A HIT         LBG     None   None       
SSA22HIT J221810.6+001432    334.544083 0.242094 5.5235 A HIT         LBG     None   None       
SSA22HIT J221724.7+001846    334.352958 0.312786 5.4501 A HIT         LBG     None   None       
SSA22HIT J221706.9+001656    334.278833 0.282356 5.4795 B HIT         LBG     None   None       
SSA22HIT J221715.4+000708    334.31425  0.118983 4.739  A HIT         LBG     None   None       
SSA22HIT J221738.6+000615    334.410833 0.104039 4.4477 A HIT         LBG     None   None       
SSA22HIT J221717.8+001515    334.324125 0.254214 3.0327 A HIT         LBG     None   None       
SSA22HIT J221717.5+001058    334.322792 0.182869 5.0405 A HIT         LBG     None   None       
SSA22HIT J221800.7+001655    334.503083 0.281997 4.7648 A HIT         LBG     None   None       
SSA22HIT J221734.4+001745    334.3935   0.295878 4.4882 A HIT         LBG     None   None       
SSA22HIT J221812.1+001601    334.55025  0.267067 4.3791 A HIT         LBG     None   None       
SSA22HIT J221719.6+001728    334.331833 0.291094 4.5287 A HIT         LBG     None   None       
SSA22HIT J221708.2+001544    334.284167 0.262261 4.4624 A HIT         LBG     None   None       
SSA22HIT J221729.9+000749    334.374667 0.130311 2.7668 A HIT         LBG     None   None       
SSA22HIT J221757.5+000645    334.489417 0.112364 2.7725 A HIT         LBG     None   None       
SSA22HIT J221710.8+000701    334.294875 0.117    2.8258 B HIT         LBG     None   None       
SSA22HIT J221708.7+000604    334.286042 0.101103 2.8701 A HIT         LBG     None   None       
SSA22HIT J221759.8+001342    334.499208 0.228464 3.0675 A HIT         LBG     None   None       
SSA22HIT J221752.5+001215    334.468542 0.204033 3.0485 A HIT         LBG     None   None       
SSA22HIT J221719.4+001311    334.330958 0.219833 2.7207 A HIT         LBG     OptAGN HIT        
SSA22HIT J221716.2+001260    334.317583 0.216622 2.9266 A HIT         LBG     None   None       
SSA22HIT J221721.3+001801    334.338792 0.300358 2.9416 B HIT         LBG     None   None       
SSA22HIT J221810.3+000904    334.542958 0.151081 3.2557 A HIT         LBG     None   None       
SSA22HIT J221757.0+000720    334.4875   0.122153 3.2055 A HIT         LBG     None   None       
SSA22HIT J221811.8+000902    334.549    0.150481 4.0282 A HIT         LBG     None   None       
SSA22HIT J221643.6+000856    334.181583 0.148761 3.2332 A HIT         LBG     None   None       
SSA22HIT J221721.8+000613    334.340625 0.103689 3.5293 A HIT         LBG     None   None       
SSA22HIT J221756.0+001302    334.487375 0.217139 3.7437 A HIT         LBG     None   None       
SSA22HIT J221801.4+001312    334.506042 0.220133 3.2635 A HIT         LBG     None   None       
SSA22HIT J221806.7+001319    334.527833 0.221817 3.3475 A HIT         LBG     None   None       
SSA22HIT J221804.1+001222    334.517167 0.206242 3.6942 A HIT         LBG     None   None       
SSA22HIT J221745.6+001320    334.439958 0.222133 3.7395 A HIT         LBG     None   None       
SSA22HIT J221809.3+001805    334.538792 0.301381 3.2652 A HIT         LBG     None   None       
SSA22HIT J221743.1+001830    334.429458 0.308333 3.5633 A HIT         LBG     None   None       
SSA22HIT J221810.7+001702    334.544625 0.283919 3.7344 A HIT         LBG     None   None       
SSA22HIT J221724.4+001615    334.351458 0.270817 3.4094 A HIT         LBG     None   None       
SSA22HIT J221745.1+001651    334.438083 0.280722 3.759  A HIT         LBG     None   None       
SSA22HIT J221737.1+001810    334.404708 0.302761 3.083  A HIT         LBG     None   None       
SSA22HIT J221804.2+001947    334.517333 0.329714 3.4221 A HIT         LBG     OptAGN VIMOS08    
SSA22HIT J221656.9+001940    334.236917 0.327658 3.7368 A HIT         LBG     None   None       
SSA22HIT J221716.1+001629    334.316875 0.274636 3.2981 B HIT         LBG     None   None       
SSA22HIT J221701.0+001611    334.254333 0.269708 3.4213 A HIT         LBG     None   None       
SSA22HIT J221710.9+001603    334.295625 0.267592 3.3549 A HIT         LBG     None   None       
SSA22HIT J221730.2+001503    334.375667 0.250731 3.0947 A HIT         LBG     None   None       
SSA22HIT J221740.9+001205    334.420375 0.201319 3.0918 A HIT         LBG     None   None       
SSA22HIT J221707.7+000525    334.28225  0.090172 3.3366 A HIT         LBG     None   None       
SSA22HIT J221705.2+000527    334.271875 0.090814 3.3082 A HIT         LBG     None   None       
SSA22HIT J221706.9+000539    334.278917 0.094158 3.6061 A HIT         LBG     None   None       
SSA22HIT J221737.9+000715    334.407875 0.120828 3.0789 A HIT         LyC     None   None       
SSA22HIT J221647.2+001844    334.196667 0.312153 3.6795 A HIT         LyC     None   None       
SSA22HIT J221806.7+000632    334.528    0.108817 4.0332 A HIT         SMG     OptAGN HIT        
SSA22HIT J221649.1+000905    334.204708 0.151494 3.0642 A HIT         LAE     None   None       
SSA22HIT J221650.8+000958    334.2115   0.166064 0.3312 A HIT         contami None   None       
SSA22HIT J221746.9+001450    334.445542 0.247161 3.0636 A HIT         LAE     None   None       
SSA22HIT J221709.7+001322    334.29025  0.222711 3.1017 A HIT         LAE     None   None       
SSA22HIT J221705.4+001038    334.272333 0.177328 3.1119 A HIT         LAE     None   None       
SSA22HIT J221651.1+001413    334.213083 0.236897 3.1146 A HIT         LAE     None   None       
SSA22HIT J221652.9+001652    334.220542 0.281117 3.1018 A HIT         LAE     None   None       
[HIK2019] 116487             334.52497  0.387458 2.921  A VIMOS08     LBG     None   None       
[HIK2019] 114832             334.472145 0.382209 3.253  A VIMOS08     LBG     None   None       
[HIK2019] 114126             334.526219 0.37969  3.093  A VIMOS08     LBG     None   None       
[HIK2019] 109763             334.519336 0.364796 2.522  A VIMOS08     LBG     None   None       
[HIK2019] 105947             334.442493 0.352921 3.093  A VIMOS08     LBG     None   None       
[HIK2019] 104357             334.427478 0.348543 3.168  A VIMOS08     LBG     None   None       
[HIK2019] 103917             334.529707 0.345361 3.113  A VIMOS08     LBG     None   None       
[HIK2019] 100623             334.404808 0.334645 2.732  A VIMOS08     LBG     None   None       
[HIK2019] 100757             334.516716 0.335261 2.928  A VIMOS08     LBG     None   None       
[HIK2019] 96352              334.518094 0.32147  3.013  A VIMOS08     LBG     None   None       
[HIK2019] 95385              334.460903 0.317855 3.408  B VIMOS08     LBG     None   None       
[HIK2019] 90956              334.495957 0.303849 3.018  A VIMOS08     LBG     None   None       
[HIK2019] 87825              334.531667 0.293946 3.109  A VIMOS08     LBG     None   None       
[HIK2019] 85345              334.475226 0.286209 3.068  B VIMOS08     LBG     None   None       
[HIK2019] 151137             334.336411 0.47839  2.92   A VIMOS08     LBG     None   None       
[HIK2019] 147491             334.283631 0.474163 3.349  A VIMOS08     LBG     None   None       
[HIK2019] 146175             334.352117 0.474955 3.439  A VIMOS08     LBG     None   None       
[HIK2019] 142236             334.282012 0.470897 3.367  A VIMOS08     LBG     None   None       
[HIK2019] 140149             334.27431  0.463945 3.124  A VIMOS08     LBG     None   None       
[HIK2019] 140052             334.327147 0.463465 3.348  A VIMOS08     LBG     None   None       
[HIK2019] 138865             334.23873  0.460034 3.048  A VIMOS08     LBG     None   None       
[HIK2019] 138174             334.3364   0.457622 3.113  B VIMOS08     LBG     None   None       
[HIK2019] 136450             334.256058 0.452109 3.108  A VIMOS08     LBG     None   None       
[HIK2019] 137104             334.356659 0.454395 3.148  B VIMOS08     LBG     None   None       
[HIK2019] 131292             334.243675 0.435177 3.293  A VIMOS08     LBG     None   None       
[HIK2019] 114962             334.268032 0.38225  3.108  A VIMOS08     LBG     None   None       
[HIK2019] 110896             334.245076 0.368812 3.098  B VIMOS08     LBG     None   None       
[HIK2019] 108835             334.336687 0.362265 3.481  A VIMOS08     LBG     None   None       
[HIK2019] 107669             334.318668 0.357363 3.324  A VIMOS08     LBG     None   None       
[HIK2019] 104097             334.269904 0.345494 3.063  B VIMOS08     LBG     None   None       
[HIK2019] 104299             334.335655 0.346313 3.103  B VIMOS08     LBG     None   None       
[HIK2019] 102826             334.255772 0.342148 3.073  B VIMOS08     LBG     None   None       
[HIK2019] 102712             334.319981 0.340827 3.796  A VIMOS08     LBG     None   None       
[HIK2019] 100780             334.309327 0.336906 3.113  B VIMOS08     LBG     None   None       
[HIK2019] 99162              334.271241 0.33111  2.926  A VIMOS08     LBG     None   None       
[HIK2019] 96688              334.293032 0.322491 3.103  A VIMOS08     LBG     None   None       
[HIK2019] 43866              334.525279 0.143719 3.213  B VIMOS08     LBG     None   None       
[HIK2019] 42620              334.473504 0.139384 2.943  B VIMOS08     LBG     None   None       
[HIK2019] 35998              334.532715 0.118436 3.273  B VIMOS08     LBG     None   None       
[HIK2019] 35289              334.529607 0.114746 3.179  A VIMOS08     LBG     None   None       
[HIK2019] 33615              334.546138 0.108455 3.039  A VIMOS08     LBG     None   None       
[HIK2019] 30983              334.536143 0.099549 3.033  B VIMOS08     LBG     None   None       
[HIK2019] 28983              334.512698 0.09363  3.415  A VIMOS08     LBG     None   None       
[HIK2019] 27740              334.452617 0.089995 2.712  B VIMOS08     LBG     None   None       
[HIK2019] 24239              334.511186 0.078944 3.797  A VIMOS08     LBG     None   None       
[HIK2019] 89974              334.440602 0.301167 3.084  A VIMOS08     LBG     None   None       
[HIK2019] 85686              334.533437 0.287003 3.023  A VIMOS08     LBG     None   None       
[HIK2019] 83343              334.532714 0.27963  3.073  A VIMOS08     LBG     None   None       
[HIK2019] 79091              334.462103 0.266547 3.063  B VIMOS08     LBG     None   None       
[HIK2019] 76948              334.543076 0.26021  3.175  A VIMOS08     LBG     None   None       
[HIK2019] 76249              334.451721 0.255906 3.063  B VIMOS08     LBG     None   None       
[HIK2019] 71372              334.456098 0.23761  2.877  A VIMOS08     LBG     None   None       
[HIK2019] 64392              334.463223 0.213739 3.159  A VIMOS08     LBG     None   None       
[HIK2019] 60895              334.50811  0.202598 3.131  A VIMOS08     LBG     None   None       
[HIK2019] 85023              334.280939 0.284368 3.163  B VIMOS08     LBG     None   None       
[HIK2019] 47834              334.306677 0.156927 3.103  B VIMOS08     LBG     None   None       
[HIK2019] 43895              334.366839 0.142879 2.669  A VIMOS08     LBG     None   None       
[HIK2019] 36016              334.304194 0.117303 2.951  A VIMOS08     LBG     None   None       
[HIK2019] 33559              334.27304  0.108492 2.951  A VIMOS08     LBG     None   None       
[HIK2019] 61633              334.269873 0.204618 0.246  A VIMOS08     contami None   None       
[HIK2019] 144725             334.302492 0.484101 3.11   A VIMOS08     AGN     OptAGN VIMOS08    
[HIK2019] 133686             334.278146 0.444815 3.132  A VIMOS08     AGN     AGN1   Micheva+17 
[HIK2019] 48642              334.270346 0.161246 2.42   A VIMOS08     AGN     OptAGN VIMOS08    
SSA22VI12 J221651.4+001832   334.214124 0.308907 0.3315 A VIMOS12     contami None   None       
SSA22VI12 J221652.7+002417   334.219563 0.404811 3.065  B VIMOS12     LyC     None   None       
SSA22VI12 J221734.0+002330   334.395625 0.391598 3.07   A VIMOS12     LyC     None   None       
SSA22VI12 J221817.9+001756   334.574527 0.298876 0.331  A VIMOS12     contami None   None       
SSA22VI12 J221820.0+000922   334.583441 0.156126 0.284  A VIMOS12     contami None   None       
SSA22VI12 J221744.1+000823   334.433598 0.139642 2.948  A VIMOS12     SMG     None   None       
SSA22VI12 J221657.4+001918   334.239075 0.32159  0.616  A VIMOS12     SMG     None   None       
SSA22VI12 J221741.2+001046   334.421834 0.17956  0.397  A VIMOS12     SMG     None   None       
SSA22VI12 J221802.5+000748   334.510358 0.129909 0.21   B VIMOS12     SMG     None   None       
SSA22VI12 J221741.4+002642   334.422574 0.445005 3.228  B VIMOS12     SMG     None   None       
SSA22VI12 J221703.1+002445   334.263003 0.412484 3.361  B VIMOS12     SMG     None   None       
SSA22VI12 J221730.8+001251   334.378509 0.214113 4.498  B VIMOS12     LBG     None   None       
SSA22VI12 J221750.0+002205   334.462333 0.368083 4.432  A VIMOS12     LBG     None   None       
SSA22VI12 J221804.2+001958   334.517607 0.332859 0.538  A VIMOS12     contami None   None       
SSA22VI12 J221804.2+001101   334.517422 0.183489 0.385  B VIMOS12     contami None   None       
SSA22VI12 J221703.3+001929   334.263685 0.324709 3.423  B VIMOS12     LBG     None   None       
SSA22VI12 J221728.8+002619   334.369896 0.438649 3.338  B VIMOS12     LBG     None   None       
SSA22VI12 J221738.2+001443   334.409293 0.245385 3.986  A VIMOS12     LBG     None   None       
SSA22VI12 J221703.1+002432   334.262734 0.408929 3.343  B VIMOS12     LBG     None   None       
SSA22VI12 J221703.7+002357   334.265522 0.39913  3.113  B VIMOS12     LBG     None   None       
SSA22VI12 J221636.0+002616   334.15411  0.437896 2.943  A VIMOS12     LBG     None   None       
SSA22VI12 J221802.8+001810   334.511811 0.302786 3.082  B VIMOS12     LBG     None   None       
SSA22VI12 J221637.5+001627   334.156332 0.274265 3.148  A VIMOS12     LBG     None   None       
SSA22VI12 J221751.3+001230   334.463916 0.208359 2.933  B VIMOS12     LBG     None   None       
SSA22VI12 J221735.1+002424   334.396111 0.406783 3.109  B VIMOS12     LBG     None   None       
SSA22VI12 J221740.6+001141   334.419326 0.194693 3.193  A VIMOS12     LBG     None   None       
SSA22VI12 J221828.6+001801   334.619103 0.300173 0.316  A VIMOS12     contami None   None       
SSA22VI12 J221826.4+001939   334.610028 0.327399 2.943  B VIMOS12     SMG     None   None       
SSA22VI12 J221656.0+002407   334.237451 0.401951 0.315  B VIMOS12     SMG     None   None       
SSA22VI12 J221731.4+002547   334.381011 0.429813 0.365  A VIMOS12     SMG     None   None       
SSA22VI06 J221821.6+001146   334.590122 0.196156 3.016  A VIMOS06     LBG     None   None       
SSA22VI06 J221833.7+000631   334.640516 0.10869  3.243  A VIMOS06     LBG     None   None       
SSA22VI06 J221830.2+000555   334.625996 0.09851  3.029  A VIMOS06     LBG     None   None       
SSA22VI06 J221830.7+001837   334.627934 0.31029  3.423  B VIMOS06     LBG     None   None       
SSA22VI06 J221829.1+001709   334.621356 0.285725 3.095  A VIMOS06     LBG     None   None       
SSA22VI06 J221817.2+001611   334.571797 0.269838 2.426  A VIMOS06     LBG     None   None       
SSA22VI06 J221820.1+001534   334.583668 0.25947  3.203  A VIMOS06     LBG     None   None       
SSA22VI06 J221821.2+001446   334.588422 0.246072 3.34   A VIMOS06     LBG     None   None       
SSA22VI06 J221812.5+001433   334.552278 0.242573 3.099  A VIMOS06     LBG     None   None       
SSA22VI06 J221756.9+001626   334.486939 0.273914 3.735  A VIMOS06     LBG     None   None       
SSA22VI06 J221754.0+001602   334.475137 0.267267 3.023  A VIMOS06     LBG     None   None       
SSA22VI06 J221743.9+000947   334.432988 0.162945 3.308  A VIMOS06     LBG     None   None       
SSA22VI06 J221730.4+000906   334.37662  0.151722 3.147  A VIMOS06     LBG     None   None       
SSA22VI06 J221758.3+000648   334.492863 0.113428 2.78   A VIMOS06     LBG     None   None       
SSA22VI06 J221703.0+001819   334.262511 0.305387 2.946  A VIMOS06     LBG     None   None       
SSA22VI06 J221709.6+001801   334.290187 0.300266 3.112  A VIMOS06     AGN     XRAGN  Saez+15    
SSA22VI06 J221716.2+001745   334.317682 0.295767 3.1    A VIMOS06     AGN     XRAGN  Saez+15    
SSA22VI06 J221705.4+001514   334.272439 0.25397  3.801  A VIMOS06     AGN     AGN1   Micheva+17 
SSA22VI06 J221707.7+001431   334.282148 0.241858 3.294  B VIMOS06     LBG     None   None       
SSA22VI06 J221643.3+001046   334.180249 0.179434 3.05   A VIMOS06     LBG     None   None       
SSA22VI06 J221649.2+000634   334.20502  0.109426 3.15   A VIMOS06     LBG     None   None       
SSA22VI06 J221819.9+002231   334.582754 0.375326 0.592  A VIMOS06     LBG     None   None       
SSA22VI06 J221831.4+002023   334.630708 0.339728 2.503  A VIMOS06     AGN     OptAGN VIMOS06    
SSA22VI06 J221730.6+002528   334.377557 0.424581 3.441  A VIMOS06     LBG     None   None       
SSA22VI06 J221747.9+002521   334.449456 0.422582 3.029  A VIMOS06     LBG     None   None       
SSA22VI06 J221759.4+002422   334.497638 0.406125 2.889  A VIMOS06     LBG     None   None       
SSA22VI06 J221743.8+002103   334.43269  0.350748 2.934  A VIMOS06     LBG     None   None       
SSA22VI06 J221752.0+002105   334.470822 0.35142  3.082  A VIMOS06     LBG     None   None       
SSA22VI06 J221751.4+002039   334.463966 0.344092 3.455  A VIMOS06     AGN     XRAGN  Saez+15    
SSA22VI06 J221702.7+002433   334.261382 0.409059 3.064  A VIMOS06     LBG     None   None       
SSA22VI06 J221709.2+002328   334.288393 0.391161 3.381  A VIMOS06     LBG     None   None       
SSA22VI06 J221702.0+002309   334.262461 0.385788 3.114  A VIMOS06     LBG     None   None       
SSA22VI06 J221644.8+002457   334.186827 0.415829 3.099  B VIMOS06     LBG     None   None       
SSA22VI06 J221635.4+002313   334.147542 0.386937 3.097  A VIMOS06     LBG     None   None       
SSA22VI06 J221646.6+002315   334.193967 0.387369 2.734  A VIMOS06     LBG     None   None       
SSA22VI06 J221637.0+002234   334.158288 0.376179 2.705  A VIMOS06     LBG     None   None       
SSA22VI06 J221635.0+002103   334.149843 0.350752 3.165  A VIMOS06     LBG     None   None       
SSA22M06 J221727.3+001046    334.363732 0.179481 3.065  A Matsuda+06  LAE     None   None       
SSA22M06 J221725.9+001240    334.357991 0.211155 3.095  A Matsuda+06  LAB     None   None       
SSA22M06 J221725.8+001238    334.357514 0.210673 3.095  A Matsuda+06  LAB     None   None       
SSA22M06 J221735.2+001251    334.396877 0.214069 3.1    A Matsuda+06  LAB     None   None       
SSA22M06 J221722.7+001551    334.344407 0.264179 3.051  A Matsuda+06  LAB     None   None       
SSA22M06 J221722.5+001550    334.343946 0.263837 3.051  A Matsuda+06  LAB     None   None       
SSA22M06 J221722.6+001551    334.343991 0.26429  3.051  A Matsuda+06  LAB     None   None       
SSA22M06 J221719.0+001831    334.329247 0.308567 3.073  A Matsuda+06  LAE     None   None       
SSA22M06 J221719.7+001847    334.331908 0.312953 3.075  A Matsuda+06  LAB     None   None       
SSA22M06 J221719.5+001847    334.331324 0.312954 3.075  A Matsuda+06  LAB     None   None       
SSA22M06 J221717.8+001947    334.324219 0.329664 3.077  A Matsuda+06  LAE     None   None       
SSA22M06 J221720.2+002019    334.334345 0.338733 3.097  A Matsuda+06  LAE     XRAGN  Saez+15    
SSA22M06 J221713.3+002034    334.305389 0.342857 3.096  A Matsuda+06  LAE     None   None       
SSA22M06 J221723.8+002155    334.349305 0.36525  3.095  A Matsuda+06  LAB     None   None       
SSA22M06 J221725.1+002210    334.354732 0.36956  3.098  A Matsuda+06  LAB     None   None       
SSA22M06 J221720.1+002226    334.333864 0.373782 3.1    A Matsuda+06  LAE     None   None       
SSA22M06 J221712.7+002257    334.302947 0.382394 3.092  A Matsuda+06  LAE     None   None       
SSA22M06 J221716.7+002309    334.319534 0.385713 3.064  A Matsuda+06  LAE     None   None       
SSA22M05 J221814.0+001207    334.55852  0.20189  3.083  A Matsuda+05  LAE     None   None       
SSA22M05 J221817.3+001210    334.571994 0.202648 3.086  A Matsuda+05  LAB     None   None       
SSA22M05 J221820.2+001236    334.584104 0.210019 3.084  A Matsuda+05  LAE     None   None       
SSA22M05 J221806.9+001232    334.528744 0.208925 3.084  A Matsuda+05  LAE     None   None       
SSA22M05 J221820.8+001242    334.586562 0.211529 3.101  A Matsuda+05  LAE     None   None       
SSA22M05 J221809.2+001242    334.538274 0.211686 3.092  A Matsuda+05  LAE     None   None       
SSA22M05 J221804.2+001256    334.517459 0.215694 3.066  A Matsuda+05  LAE     None   None       
SSA22M05 J221750.5+001310    334.460602 0.219403 3.052  A Matsuda+05  LAE     None   None       
SSA22M05 J221751.4+001344    334.464228 0.228806 3.09   A Matsuda+05  LAE     None   None       
SSA22M05 J221816.0+001412    334.566784 0.236753 3.082  A Matsuda+05  LAE     None   None       
SSA22M05 J221812.5+001415    334.552169 0.237634 3.102  A Matsuda+05  LAE     None   None       
SSA22M05 J221759.6+001438    334.498381 0.243869 3.089  A Matsuda+05  LAE     None   None       
SSA22M05 J221759.2+001530    334.496619 0.258296 3.091  A Matsuda+05  LAB     XRAGN  Saez+15    
SSA22M05 J221745.7+001544    334.440233 0.26218  3.062  A Matsuda+05  LAE     None   None       
SSA22M05 J221756.7+001614    334.486204 0.270658 3.089  A Matsuda+05  LAE     None   None       
SSA22M05 J221733.1+001829    334.387943 0.30815  3.085  A Matsuda+05  LAE     None   None       
SSA22M05 J221726.2+001915    334.35936  0.320918 3.087  A Matsuda+05  LAE     None   None       
SSA22M05 J221717.5+002010    334.322983 0.33612  3.07   A Matsuda+05  LAE     None   None       
SSA22M05 J221723.6+002040    334.348135 0.344444 3.069  A Matsuda+05  LAE     None   None       
SSA22M05 J221716.9+002127    334.320484 0.35751  3.101  A Matsuda+05  LAE     None   None       
SSA22M05 J221722.6+002145    334.344176 0.362562 3.099  A Matsuda+05  LAE     None   None       
SSA22M05 J221704.9+002226    334.2704   0.373933 3.105  A Matsuda+05  LAE     None   None       
SSA22M05 J221703.4+002235    334.264332 0.376419 3.108  A Matsuda+05  LAE     None   None       
SSA22M05 J221721.0+002252    334.337698 0.381091 3.102  A Matsuda+05  LAE     None   None       
SSA22M05 J221700.4+002404    334.251542 0.401038 3.094  A Matsuda+05  LAE     None   None       
SSA22M05 J221717.5+002424    334.322794 0.406658 3.104  A Matsuda+05  LAE     None   None       
SSA22M05 J221658.4+002430    334.243262 0.408204 3.1    A Matsuda+05  LAB     None   None       
SSA22M05 J221647.2+002427    334.196817 0.407633 3.108  A Matsuda+05  LAE     None   None       
SSA22M05 J221715.8+002431    334.315762 0.408726 3.105  A Matsuda+05  LAE     None   None       
SSA22M05 J221720.3+002438    334.334564 0.410447 3.066  A Matsuda+05  LAE     None   None       
SSA22M05 J221651.5+002501    334.214644 0.417077 3.12   A Matsuda+05  LAB     None   None       
SSA22M05 J221646.9+002626    334.195466 0.440465 3.096  A Matsuda+05  LAE     None   None       
SSA22M05 J221652.7+002705    334.219486 0.451428 3.086  A Matsuda+05  LAE     None   None       
SSA22M05 J221647.5+002757    334.198018 0.465786 3.061  A Matsuda+05  LAE     None   None       
LAE J221650.2+002750         334.209171 0.463834 3.094  A Yamada+12   LAE     None   None       
LAE J221650.9+002327         334.212314 0.390933 3.082  A Yamada+12   LAE     None   None       
LAE J221652.7+002423         334.219505 0.406439 3.062  A Yamada+12   LAE     None   None       
LAE J221653.9+002137         334.224617 0.36039  3.076  A Yamada+12   LAE     None   None       
LAE J221659.3+002304         334.247052 0.384434 3.064  A Yamada+12   LAE     None   None       
LAE J221659.3+002501         334.24728  0.416906 3.083  A Yamada+12   LAE     None   None       
LAE J221700.7+002006         334.253043 0.334888 3.07   A Yamada+12   LAE     None   None       
LAE J221701.6+002135         334.256794 0.359699 3.065  A Yamada+12   LAE     None   None       
LAE J221701.8+002003         334.257617 0.334057 3.072  A Yamada+12   LAE     None   None       
LAE J221702.8+002121         334.261919 0.355948 3.086  A Yamada+12   LAE     None   None       
LAE J221706.7+002134         334.278078 0.359316 3.062  A Yamada+12   LAB     None   None       
LAE J221713.7+001656         334.307177 0.282228 3.052  A Yamada+12   LAE     None   None       
LAE J221717.3+000728         334.322048 0.124367 3.085  A Yamada+12   LAE     None   None       
LAE J221724.7+002227         334.352797 0.374186 3.086  A Yamada+12   LAE     None   None       
LAE J221736.8+002614         334.403511 0.437339 3.064  A Yamada+12   LAE     None   None       
LAE J221738.5+002215         334.410521 0.370944 3.091  A Yamada+12   LAE     None   None       
LAE J221739.2+002242         334.413348 0.37833  3.093  A Yamada+12   LAE     None   None       
LAE J221739.9+002142         334.416406 0.361651 3.084  A Yamada+12   LAE     None   None       
LAE J221740.3+001129         334.417913 0.191465 3.06   A Yamada+12   LAE     None   None       
LAE J221741.4+002227         334.422716 0.374083 3.091  A Yamada+12   LAE     None   None       
LAE J221743.3+002149         334.4305   0.363586 3.092  A Yamada+12   LAE     None   None       
LAE J221743.4+001348         334.43099  0.229982 3.093  A Yamada+12   LAE     None   None       
LAE J221743.7+002451         334.432264 0.414298 3.096  A Yamada+12   LAE     None   None       
LAE J221745.3+002006         334.438771 0.334972 3.069  A Yamada+12   LAE     None   None       
LAE J221745.9+002319         334.441144 0.388613 3.093  A Yamada+12   LAE     None   None       
LAE J221748.6+001334         334.452752 0.226017 3.051  A Yamada+12   LAE     None   None       
LAE J221751.0+001858         334.462475 0.316189 3.076  A Yamada+12   LAE     None   None       
LAE J221753.2+001238         334.471686 0.210502 3.09   A Yamada+12   LAE     None   None       
LAE J221754.3+001224         334.476418 0.20665  3.088  A Yamada+12   LAE     None   None       
LAE J221755.1+002460         334.479843 0.416624 3.053  A Yamada+12   LAE     None   None       
LAE J221757.6+001204         334.490036 0.20111  3.088  A Yamada+12   LAE     None   None       
LAE J221759.2+002254         334.496755 0.381728 3.082  A Yamada+12   LAB     None   None       
LAE J221759.3+001148         334.496993 0.196769 3.05   A Yamada+12   LAE     None   None       
LAE J221802.2+002556         334.509412 0.432359 3.076  A Yamada+12   LAE     None   None       
LAE J221803.6+002247         334.515121 0.379788 3.074  A Yamada+12   LAE     None   None       
LAE J221805.9+002407         334.524616 0.40193  3.09   A Yamada+12   LAE     None   None       
LAE J221807.9+002317         334.533079 0.388033 3.083  A Yamada+12   LAB     None   None       
LAE J221808.0+001151         334.533171 0.197586 3.091  A Yamada+12   LAE     None   None       
LAE J221808.3+001022         334.534774 0.17285  3.092  A Yamada+12   LAB     None   None       
LAE J221809.4+001358         334.539061 0.23279  3.1    A Yamada+12   LAE     None   None       
LAE J221811.0+002508         334.546012 0.418902 3.09   A Yamada+12   LAE     None   None       
LAE J221813.2+002157         334.555207 0.365994 3.11   A Yamada+12   LAE     None   None       
LAE J221813.8+000925         334.557405 0.156867 3.099  A Yamada+12   LAE     None   None       
LAE J221813.9+002222         334.55794  0.372845 3.084  A Yamada+12   LAE     None   None       
LAE J221818.2+001143         334.575858 0.195261 3.086  A Yamada+12   LAE     None   None       
LAE J221820.8+001257         334.586537 0.215769 3.104  A Yamada+12   LAE     None   None       
LAE J221820.9+001031         334.587256 0.175363 3.092  A Yamada+12   LAE     None   None       
SSA22DE08 J221808.2+001022   334.534073 0.172858 3.0917 A DEIMOS08    LAE     None   None       
SSA22DE08 J221747.4+001843   334.447358 0.312035 3.0684 A DEIMOS08    LAE     None   None       
SSA22DE08 J221805.9+001121   334.52466  0.189101 3.0909 A DEIMOS08    LAE     None   None       
SSA22DE08 J221747.8+001731   334.449053 0.292067 3.0844 A DEIMOS08    LAE     None   None       
SSA22DE08 J221809.6+000936   334.540076 0.159938 3.0679 A DEIMOS08    LAE     None   None       
SSA22DE08 J221809.1+001245   334.537772 0.212505 3.0949 B DEIMOS08    LAE     None   None       
SSA22DE08 J221806.0+001431   334.528992 0.242074 3.0836 A DEIMOS08    LAE     None   None       
SSA22DE08 J221756.1+001551   334.483726 0.264189 3.1    B DEIMOS08    LAE     None   None       
SSA22DE08 J221759.0+002820   334.499793 0.472086 3.0931 A DEIMOS08    LAE     None   None       
SSA22DE08 J221802.7+002855   334.511312 0.481967 3.0768 A DEIMOS08    LAE     None   None       
SSA22DE08 J221753.4+002919   334.47256  0.488644 3.0877 A DEIMOS08    LAE     None   None       
SSA22DE08 J221821.6+001115   334.589842 0.187491 3.3931 A DEIMOS08    LBG     None   None       
SSA22DE08 J221734.3+001710   334.392731 0.286154 0.0775 A DEIMOS08    Kdet    None   None       
VVDS 220000646               334.138816 0.409774 0.9328 B VVDS        bri     None   None       
VVDS 220000861               334.223448 0.410164 0.5043 A VVDS        bri     None   None       
VVDS 220001273               334.243061 0.411703 0.7492 B VVDS        bri     None   None       
VVDS 220001429               334.232386 0.412567 0.3545 B VVDS        bri     None   None       
VVDS 220001430               334.23381  0.412849 0.5416 A VVDS        bri     None   None       
VVDS 220001505               334.476387 0.411851 0.4951 B VVDS        bri     None   None       
VVDS 220001584               334.135912 0.409884 0.331  B VVDS        bri     None   None       
VVDS 220001758               334.349832 0.415907 0.7408 B VVDS        bri     None   None       
VVDS 220001949               334.173268 0.415485 0.8267 B VVDS        bri     None   None       
VVDS 220002163               334.184031 0.417428 0.744  B VVDS        bri     None   None       
VVDS 220002394               334.236404 0.419374 0.7464 A VVDS        bri     None   None       
VVDS 220002462               334.226584 0.419064 0.4632 A VVDS        bri     None   None       
VVDS 220002522               334.212135 0.418549 0.5417 A VVDS        bri     None   None       
VVDS 220002523               334.457478 0.419048 1.0921 B VVDS        bri     None   None       
VVDS 220002564               334.194064 0.418465 0.6157 B VVDS        bri     None   None       
VVDS 220002839               334.247439 0.420287 0.653  A VVDS        bri     None   None       
VVDS 220002978               334.454522 0.420548 1.526  B VVDS        bri     None   None       
VVDS 220003065               334.218094 0.422314 0.5386 B VVDS        bri     None   None       
VVDS 220003073               334.494541 0.421037 0.7554 B VVDS        bri     None   None       
VVDS 220003092               334.401219 0.421919 0.5167 A VVDS        bri     None   None       
VVDS 220003609               334.380467 0.425468 0.8202 A VVDS        bri     None   None       
VVDS 220003988               334.24497  0.426394 0.7445 A VVDS        bri     None   None       
VVDS 220003991               334.42935  0.426776 0.8431 B VVDS        bri     None   None       
VVDS 220004150               334.446078 0.425645 0.7522 B VVDS        bri     None   None       
VVDS 220004232               334.308647 0.422533 0.2955 A VVDS        bri     None   None       
VVDS 220004329               334.156059 0.428171 0.7453 B VVDS        bri     None   None       
VVDS 220004603               334.4313   0.428663 0.7412 B VVDS        bri     None   None       
VVDS 220004681               334.460599 0.428613 0.2164 A VVDS        bri     None   None       
VVDS 220004795               334.433369 0.430579 0.82   B VVDS        bri     None   None       
VVDS 220005006               334.384175 0.430769 0.6946 A VVDS        bri     None   None       
VVDS 220005265               334.404214 0.432255 0.409  A VVDS        bri     None   None       
VVDS 220005481               334.301728 0.431926 0.4997 A VVDS        bri     None   None       
VVDS 220005671               334.426501 0.434734 1.0346 B VVDS        bri     None   None       
VVDS 220005802               334.260089 0.430795 0.2833 A VVDS        bri     None   None       
VVDS 220005902               334.458098 0.435914 0.9596 B VVDS        bri     None   None       
VVDS 220005957               334.249065 0.435032 0.4965 A VVDS        bri     None   None       
VVDS 220006086               334.164296 0.436841 0.7011 B VVDS        bri     None   None       
VVDS 220006501               334.313293 0.437614 0.7522 B VVDS        bri     None   None       
VVDS 220006507               334.168468 0.439542 0.3797 B VVDS        bri     None   None       
VVDS 220006820               334.388486 0.440685 0.8185 B VVDS        bri     None   None       
VVDS 220006837               334.356872 0.440716 0.597  B VVDS        bri     None   None       
VVDS 220007002               334.146637 0.441558 0.755  B VVDS        bri     None   None       
VVDS 220007244               334.354275 0.442596 1.0913 B VVDS        bri     None   None       
VVDS 220007251               334.43668  0.442571 0.937  B VVDS        bri     None   None       
VVDS 220007731               334.273968 0.445075 0.8295 A VVDS        bri     None   None       
VVDS 220008056               334.170944 0.447615 0.817  B VVDS        bri     None   None       
VVDS 220008144               334.295651 0.444659 0.4453 B VVDS        bri     None   None       
VVDS 220008181               334.202314 0.447096 0.3293 A VVDS        bri     None   None       
VVDS 220008759               334.271219 0.450083 0.7986 B VVDS        bri     None   None       
VVDS 220008957               334.394878 0.451588 0.1997 A VVDS        bri     None   None       
VVDS 220009102               334.218757 0.45052  0.5869 A VVDS        bri     None   None       
VVDS 220009313               334.496673 0.452971 0.8909 B VVDS        bri     None   None       
VVDS 220009366               334.371008 0.453312 0.5285 B VVDS        bri     None   None       
VVDS 220009614               334.415723 0.454762 0.3629 B VVDS        bri     None   None       
VVDS 220009718               334.286612 0.455954 0.4561 B VVDS        bri     None   None       
VVDS 220009809               334.288995 0.455937 0.4158 B VVDS        bri     None   None       
VVDS 220009828               334.204424 0.454599 0.4617 B VVDS        bri     None   None       
VVDS 220009972               334.240973 0.456482 0.8268 B VVDS        bri     None   None       
VVDS 220010377               334.362053 0.458599 0.2769 B VVDS        bri     None   None       
VVDS 220010548               334.180812 0.459917 0.9051 B VVDS        bri     None   None       
VVDS 220010622               334.237139 0.458771 0.4101 B VVDS        bri     None   None       
VVDS 220010636               334.265197 0.459848 0.917  B VVDS        bri     None   None       
VVDS 220010772               334.409341 0.461152 0.7692 B VVDS        bri     None   None       
VVDS 220011032               334.455121 0.46244  0.8244 B VVDS        bri     None   None       
VVDS 220011455               334.381872 0.463734 0.8906 B VVDS        bri     None   None       
VVDS 220011844               334.401203 0.466307 0.8771 B VVDS        bri     None   None       
VVDS 220011862               334.472166 0.466746 0.7699 B VVDS        bri     None   None       
VVDS 220012075               334.489705 0.467547 0.7986 B VVDS        bri     None   None       
VVDS 220012227               334.184187 0.468243 0.6466 B VVDS        bri     None   None       
VVDS 220012317               334.216007 0.467293 0.5198 A VVDS        bri     None   None       
VVDS 220012502               334.290882 0.469161 0.2237 B VVDS        bri     None   None       
VVDS 220012608               334.260163 0.46929  0.4933 B VVDS        bri     None   None       
VVDS 220012779               334.213608 0.470817 0.4287 A VVDS        bri     None   None       
VVDS 220012823               334.177514 0.46857  0.5231 A VVDS        bri     None   None       
VVDS 220012893               334.302121 0.470522 0.4116 B VVDS        bri     None   None       
VVDS 220012990               334.29886  0.471983 0.5181 B VVDS        bri     None   None       
VVDS 220013241               334.404225 0.472585 0.6192 B VVDS        bri     None   None       
VVDS 220013582               334.466936 0.475057 1.0029 A VVDS        bri     None   None       
VVDS 220013869               334.151987 0.474846 0.527  B VVDS        bri     None   None       
VVDS 220014252               334.440361 0.477642 1.3097 A VVDS        bri     None   None       
VVDS 220014385               334.231404 0.476553 0.354  B VVDS        bri     None   None       
VVDS 220014580               334.499219 0.479313 0.7666 B VVDS        bri     None   None       
VVDS 220014686               334.207421 0.473927 0.4875 B VVDS        bri     None   None       
VVDS 220014759               334.392588 0.47878  0.1264 A VVDS        bri     None   None       
VVDS 220014809               334.313675 0.479843 0.7516 B VVDS        bri     None   None       
VVDS 220014915               334.424385 0.479034 1.0932 B VVDS        bri     None   None       
VVDS 220015072               334.280102 0.481016 0.5647 B VVDS        bri     None   None       
VVDS 220015424               334.23461  0.480622 0.5104 B VVDS        bri     None   None       
VVDS 220015437               334.352508 0.4792   0.2837 A VVDS        bri     None   None       
VVDS 220015760               334.228192 0.48493  0.7988 B VVDS        bri     None   None       
VVDS 220016827               334.208439 0.488979 0.6193 A VVDS        bri     None   None       
VVDS 220017211               334.210477 0.487889 0.2501 B VVDS        bri     None   None       
VVDS 220017571               334.243273 0.492095 0.5045 A VVDS        bri     None   None       
VVDS 220017868               334.234553 0.493426 0.9679 B VVDS        bri     None   None       
VVDS 220399653               334.537907 0.045322 0.636  A VVDS        bri     None   None       
VVDS 220399789               334.628236 0.046127 0.754  A VVDS        bri     None   None       
VVDS 220399975               334.616114 0.047489 0.7279 B VVDS        bri     None   None       
VVDS 220400380               334.548972 0.05103  0.9771 B VVDS        bri     None   None       
VVDS 220401028               334.640664 0.0556   0.7451 A VVDS        bri     None   None       
VVDS 220401042               334.604805 0.055353 0.5894 B VVDS        bri     None   None       
VVDS 220401510               334.533308 0.058464 0.43   A VVDS        bri     None   None       
VVDS 220401668               334.635692 0.058294 0.208  B VVDS        bri     None   None       
VVDS 220401864               334.543871 0.06114  0.8306 B VVDS        bri     None   None       
VVDS 220402294               334.559245 0.063605 0.4735 A VVDS        bri     None   None       
VVDS 220402324               334.630526 0.063759 0.333  B VVDS        bri     None   None       
VVDS 220402940               334.549678 0.067934 0.3611 A VVDS        bri     None   None       
VVDS 220403658               334.64323  0.074246 0.3455 B VVDS        bri     None   None       
VVDS 220404041               334.625338 0.075959 0.6253 A VVDS        bri     None   None       
VVDS 220404928               334.546993 0.083621 0.2736 B VVDS        bri     None   None       
VVDS 220407170               334.638766 0.098954 1.2396 B VVDS        bri     None   None       
VVDS 220407209               334.574272 0.099046 0.4719 B VVDS        bri     None   None       
VVDS 220407756               334.546743 0.099427 0.0973 A VVDS        bri     None   None       
VVDS 220407973               334.572232 0.104278 0.1502 A VVDS        bri     None   None       
VVDS 220408084               334.644149 0.105562 0.814  B VVDS        bri     None   None       
VVDS 220408354               334.634114 0.10681  1.2111 B VVDS        bri     None   None       
VVDS 220408429               334.652579 0.107846 0.5707 B VVDS        bri     None   None       
VVDS 220408572               334.583775 0.108719 0.8478 A VVDS        bri     None   None       
VVDS 220408612               334.649253 0.108155 0.8447 B VVDS        bri     None   None       
VVDS 220408620               334.591324 0.106661 0.2096 A VVDS        bri     None   None       
VVDS 220408758               334.645649 0.109764 0.4438 B VVDS        bri     None   None       
VVDS 220408759               334.648553 0.109645 0.6321 B VVDS        bri     None   None       
VVDS 220408986               334.566575 0.111001 0.3704 B VVDS        bri     None   None       
VVDS 220409209               334.553493 0.11228  0.4172 B VVDS        bri     None   None       
VVDS 220409409               334.563196 0.114833 0.5922 A VVDS        bri     None   None       
VVDS 220409734               334.569184 0.117107 1.7415 B VVDS        AGN     OptAGN VVDS       
VVDS 220410845               334.6042   0.124594 0.5766 B VVDS        bri     None   None       
VVDS 220411044               334.563768 0.126147 0.463  B VVDS        bri     None   None       
VVDS 220411403               334.555686 0.125374 0.872  A VVDS        bri     None   None       
VVDS 220411422               334.543367 0.127538 0.9776 B VVDS        bri     None   None       
VVDS 220411614               334.543885 0.128668 0.4315 A VVDS        bri     None   None       
VVDS 220412402               334.599836 0.134959 0.2426 B VVDS        bri     None   None       
VVDS 220413364               334.548792 0.141413 0.9788 B VVDS        bri     None   None       
VVDS 220413566               334.546131 0.143774 0.3729 B VVDS        bri     None   None       
VVDS 220413975               334.650575 0.145858 0.3239 A VVDS        bri     None   None       
VVDS 220414771               334.648259 0.150941 0.7211 B VVDS        bri     None   None       
VVDS 220414978               334.553083 0.151239 1.0614 B VVDS        bri     None   None       
VVDS 220415735               334.57876  0.155838 1.2928 B VVDS        bri     None   None       
VVDS 220531132               334.471982 0.040458 0.6394 B VVDS        bri     None   None       
VVDS 220531396               334.206836 0.042201 0.7497 A VVDS        bri     None   None       
VVDS 220531508               334.485742 0.042931 0.2077 A VVDS        bri     None   None       
VVDS 220531647               334.30662  0.044264 0.273  B VVDS        bri     None   None       
VVDS 220531697               334.464555 0.044352 1.3306 B VVDS        bri     None   None       
VVDS 220531726               334.235936 0.04383  0.487  A VVDS        bri     None   None       
VVDS 220531823               334.426764 0.045614 1.1823 A VVDS        bri     None   None       
VVDS 220532219               334.361709 0.046618 0.3954 A VVDS        bri     None   None       
VVDS 220532536               334.273634 0.045175 0.2997 A VVDS        bri     None   None       
VVDS 220532574               334.475302 0.049745 0.741  B VVDS        bri     None   None       
VVDS 220532811               334.271048 0.04624  0.7056 B VVDS        bri     None   None       
VVDS 220532954               334.244637 0.051658 0.8993 B VVDS        bri     None   None       
VVDS 220533031               334.137554 0.049257 0.4921 A VVDS        bri     None   None       
VVDS 220533040               334.391155 0.051471 0.4918 A VVDS        bri     None   None       
VVDS 220533193               334.150688 0.053169 0.2238 B VVDS        bri     None   None       
VVDS 220533234               334.505775 0.052772 1.06   B VVDS        bri     None   None       
VVDS 220533609               334.39852  0.055737 1.1032 B VVDS        bri     None   None       
VVDS 220533687               334.164357 0.05519  0.7283 B VVDS        bri     None   None       
VVDS 220533851               334.241198 0.055133 0.2835 A VVDS        bri     None   None       
VVDS 220533891               334.437225 0.056423 0.8813 B VVDS        bri     None   None       
VVDS 220533950               334.356837 0.05529  0.7038 A VVDS        bri     None   None       
VVDS 220534012               334.415837 0.057132 0.754  B VVDS        bri     None   None       
VVDS 220534020               334.394819 0.056263 1.1191 B VVDS        bri     None   None       
VVDS 220534124               334.41289  0.056549 1.1246 B VVDS        bri     None   None       
VVDS 220534131               334.388756 0.056386 0.754  A VVDS        bri     None   None       
VVDS 220534184               334.453043 0.05828  1.051  B VVDS        bri     None   None       
VVDS 220534230               334.440847 0.058753 0.8882 B VVDS        bri     None   None       
VVDS 220534239               334.420031 0.058412 0.5249 B VVDS        bri     None   None       
VVDS 220534246               334.143272 0.058116 0.4074 A VVDS        bri     None   None       
VVDS 220534283               334.364678 0.053968 0.4281 B VVDS        bri     None   None       
VVDS 220534364               334.134203 0.059324 0.5258 B VVDS        bri     None   None       
VVDS 220534386               334.394099 0.057772 0.8228 A VVDS        bri     None   None       
VVDS 220534452               334.286952 0.057143 0.7288 A VVDS        bri     None   None       
VVDS 220534479               334.158151 0.059082 0.6152 A VVDS        bri     None   None       
VVDS 220534533               334.49548  0.058237 0.1593 B VVDS        bri     None   None       
VVDS 220534594               334.489144 0.060473 0.8158 B VVDS        bri     None   None       
VVDS 220534611               334.215147 0.059649 0.5936 B VVDS        bri     None   None       
VVDS 220534654               334.152631 0.06105  0.5252 A VVDS        bri     None   None       
VVDS 220534779               334.445443 0.061025 0.8778 A VVDS        bri     None   None       
VVDS 220534847               334.149788 0.06234  0.569  B VVDS        bri     None   None       
VVDS 220534893               334.473551 0.061178 0.5151 B VVDS        bri     None   None       
VVDS 220534998               334.422686 0.062836 0.915  B VVDS        bri     None   None       
VVDS 220535058               334.203449 0.062844 0.8369 B VVDS        bri     None   None       
VVDS 220535104               334.257512 0.063882 0.3634 A VVDS        bri     None   None       
VVDS 220535164               334.252642 0.06272  0.6293 A VVDS        bri     None   None       
VVDS 220535341               334.440456 0.063964 0.8093 A VVDS        bri     None   None       
VVDS 220535579               334.358233 0.064516 0.4757 B VVDS        bri     None   None       
VVDS 220535686               334.362632 0.066791 0.3964 A VVDS        bri     None   None       
VVDS 220535938               334.478876 0.067381 0.5121 B VVDS        bri     None   None       
VVDS 220536054               334.494927 0.067878 0.3412 A VVDS        bri     None   None       
VVDS 220536097               334.436452 0.068269 0.881  A VVDS        bri     None   None       
VVDS 220536136               334.263667 0.069466 0.3974 A VVDS        bri     None   None       
VVDS 220536224               334.486079 0.06817  0.2231 B VVDS        bri     None   None       
VVDS 220536471               334.205731 0.069903 0.6404 A VVDS        bri     None   None       
VVDS 220536516               334.118663 0.071223 0.231  A VVDS        bri     None   None       
VVDS 220537200               334.167663 0.073463 0.3986 B VVDS        bri     None   None       
VVDS 220537270               334.295694 0.075937 0.3315 A VVDS        bri     None   None       
VVDS 220537411               334.391675 0.075723 0.6069 B VVDS        bri     None   None       
VVDS 220537736               334.301632 0.076782 0.4109 B VVDS        bri     None   None       
VVDS 220537770               334.460645 0.078229 0.7473 A VVDS        bri     None   None       
VVDS 220537840               334.250177 0.078488 0.4059 A VVDS        bri     None   None       
VVDS 220537951               334.410248 0.079543 0.5778 B VVDS        bri     None   None       
VVDS 220537998               334.192848 0.079886 0.5409 A VVDS        bri     None   None       
VVDS 220538312               334.222334 0.081484 0.2198 A VVDS        bri     None   None       
VVDS 220538334               334.243853 0.078972 0.4879 A VVDS        bri     None   None       
VVDS 220538484               334.429484 0.077243 0.3307 A VVDS        bri     None   None       
VVDS 220538514               334.270608 0.081812 0.852  B VVDS        bri     None   None       
VVDS 220538849               334.209131 0.081513 0.3324 A VVDS        bri     None   None       
VVDS 220538890               334.17553  0.076839 0.9268 B VVDS        bri     None   None       
VVDS 220539219               334.284799 0.083184 0.4147 B VVDS        bri     None   None       
VVDS 220539312               334.496971 0.084448 0.8701 B VVDS        bri     None   None       
VVDS 220539374               334.457808 0.084504 0.5258 B VVDS        bri     None   None       
VVDS 220539439               334.28851  0.087166 0.8695 B VVDS        bri     None   None       
VVDS 220539835               334.360715 0.088594 0.5877 B VVDS        bri     None   None       
VVDS 220539898               334.455268 0.088935 0.7083 B VVDS        bri     None   None       
VVDS 220539925               334.426062 0.088961 0.5025 B VVDS        bri     None   None       
VVDS 220539939               334.19721  0.089176 0.3628 B VVDS        bri     None   None       
VVDS 220540101               334.38305  0.089288 0.6465 B VVDS        bri     None   None       
VVDS 220540198               334.199651 0.083862 0.1319 A VVDS        bri     None   None       
VVDS 220540302               334.349569 0.089515 0.3654 B VVDS        bri     None   None       
VVDS 220540601               334.136679 0.093048 1.0489 B VVDS        bri     None   None       
VVDS 220540706               334.13215  0.093091 0.6768 B VVDS        bri     None   None       
VVDS 220540875               334.405554 0.094404 0.6536 B VVDS        bri     None   None       
VVDS 220541165               334.191142 0.09594  0.6373 B VVDS        bri     None   None       
VVDS 220541424               334.162763 0.096784 0.6605 A VVDS        bri     None   None       
VVDS 220541455               334.20361  0.097698 0.2292 A VVDS        bri     None   None       
VVDS 220541625               334.182031 0.097989 0.4275 A VVDS        bri     None   None       
VVDS 220541665               334.166961 0.097811 0.6717 B VVDS        bri     None   None       
VVDS 220541676               334.17829  0.099736 0.5638 B VVDS        bri     None   None       
VVDS 220541762               334.156833 0.09659  0.5076 B VVDS        bri     None   None       
VVDS 220541831               334.143061 0.099213 0.5615 B VVDS        bri     None   None       
VVDS 220541901               334.145394 0.099923 0.4664 A VVDS        bri     None   None       
VVDS 220542087               334.290441 0.099625 1.1847 A VVDS        bri     None   None       
VVDS 220542189               334.346113 0.101452 0.8934 B VVDS        bri     None   None       
VVDS 220542375               334.20158  0.100485 1.3663 B VVDS        bri     None   None       
VVDS 220542377               334.293494 0.101391 1.309  A VVDS        AGN     XRAGN  Saez+15    
VVDS 220542396               334.25687  0.101326 0.6403 B VVDS        bri     None   None       
VVDS 220542405               334.489209 0.100259 3.4469 B VVDS        AGN     OptAGN VVDS       
VVDS 220542523               334.364831 0.103261 0.2181 A VVDS        bri     None   None       
VVDS 220542617               334.522094 0.104137 0.5769 B VVDS        bri     None   None       
VVDS 220542659               334.303889 0.102178 0.7626 B VVDS        bri     None   None       
VVDS 220542666               334.466131 0.103895 0.6579 B VVDS        bri     None   None       
VVDS 220542773               334.502348 0.103417 0.8447 B VVDS        bri     None   None       
VVDS 220543016               334.206451 0.104719 0.2746 A VVDS        bri     None   None       
VVDS 220543191               334.284605 0.105922 0.1896 B VVDS        bri     None   None       
VVDS 220543216               334.418476 0.105833 0.7086 A VVDS        bri     None   None       
VVDS 220543484               334.515278 0.108591 0.9638 B VVDS        bri     None   None       
VVDS 220543550               334.439826 0.106493 0.8522 B VVDS        bri     None   None       
VVDS 220543722               334.528242 0.108209 0.3149 B VVDS        bri     None   None       
VVDS 220543814               334.435265 0.109082 0.6524 A VVDS        bri     None   None       
VVDS 220543823               334.267781 0.109933 0.2962 A VVDS        bri     None   None       
VVDS 220543897               334.505531 0.107797 0.2877 A VVDS        bri     None   None       
VVDS 220543910               334.120958 0.110203 0.677  A VVDS        bri     None   None       
VVDS 220543982               334.40301  0.110305 0.2769 B VVDS        bri     None   None       
VVDS 220544190               334.26513  0.109792 0.4926 A VVDS        bri     None   None       
VVDS 220544311               334.263621 0.110036 0.385  A VVDS        bri     None   None       
VVDS 220544401               334.397314 0.111233 0.3683 B VVDS        bri     None   None       
VVDS 220544462               334.506417 0.113223 0.465  A VVDS        bri     None   None       
VVDS 220544542               334.30698  0.113194 0.15   B VVDS        bri     None   None       
VVDS 220544560               334.455971 0.111693 0.436  B VVDS        bri     None   None       
VVDS 220544735               334.150293 0.113557 0.8063 B VVDS        bri     None   None       
VVDS 220544821               334.412134 0.114667 0.511  A VVDS        bri     None   None       
VVDS 220544855               334.415443 0.114691 1.2413 B VVDS        AGN     OptAGN VVDS       
VVDS 220544919               334.509449 0.115784 0.7902 B VVDS        bri     None   None       
VVDS 220545059               334.13459  0.114758 0.4843 A VVDS        bri     None   None       
VVDS 220545084               334.467332 0.11671  0.8355 B VVDS        bri     None   None       
VVDS 220545352               334.453043 0.117891 0.6602 A VVDS        bri     None   None       
VVDS 220545518               334.517215 0.116052 0.7864 A VVDS        bri     None   None       
VVDS 220545860               334.256988 0.118945 0.6163 A VVDS        bri     None   None       
VVDS 220545957               334.519226 0.12144  0.789  A VVDS        bri     None   None       
VVDS 220546207               334.276275 0.121687 1.237  B VVDS        bri     None   None       
VVDS 220546220               334.474535 0.121146 0.4492 B VVDS        bri     None   None       
VVDS 220546269               334.48513  0.122896 0.8234 A VVDS        bri     None   None       
VVDS 220546394               334.298449 0.123753 1.0293 B VVDS        bri     None   None       
VVDS 220546398               334.511491 0.123383 0.7876 A VVDS        bri     None   None       
VVDS 220546426               334.398593 0.122372 0.4133 B VVDS        bri     None   None       
VVDS 220546508               334.293363 0.122947 0.3314 A VVDS        bri     None   None       
VVDS 220546510               334.189794 0.123492 0.7877 B VVDS        bri     None   None       
VVDS 220546533               334.351563 0.123254 0.8813 A VVDS        bri     None   None       
VVDS 220546598               334.131753 0.124355 0.7835 A VVDS        bri     None   None       
VVDS 220546603               334.408583 0.124623 0.7139 B VVDS        bri     None   None       
VVDS 220546643               334.45884  0.124812 0.3505 A VVDS        bri     None   None       
VVDS 220546739               334.118456 0.12492  0.6995 B VVDS        bri     None   None       
VVDS 220546957               334.129432 0.125651 0.7038 B VVDS        bri     None   None       
VVDS 220546984               334.430619 0.125235 0.3181 A VVDS        bri     None   None       
VVDS 220547103               334.278737 0.126278 0.351  B VVDS        bri     None   None       
VVDS 220547192               334.460181 0.124442 0.9648 B VVDS        bri     None   None       
VVDS 220547224               334.278556 0.128081 1.1431 B VVDS        bri     None   None       
VVDS 220547266               334.187763 0.128091 0.6269 B VVDS        bri     None   None       
VVDS 220547370               334.500591 0.12873  0.7894 B VVDS        bri     None   None       
VVDS 220547862               334.491966 0.129737 0.1728 A VVDS        bri     None   None       
VVDS 220547910               334.4624   0.130615 0.2319 A VVDS        bri     None   None       
VVDS 220547919               334.233504 0.129271 0.7201 B VVDS        bri     None   None       
VVDS 220547985               334.132087 0.131306 0.6414 B VVDS        bri     None   None       
VVDS 220548097               334.165038 0.132039 1.1032 B VVDS        bri     None   None       
VVDS 220548107               334.148258 0.132192 0.3313 A VVDS        bri     None   None       
VVDS 220548236               334.420668 0.13256  1.0903 B VVDS        bri     None   None       
VVDS 220548515               334.296098 0.134086 0.7048 A VVDS        bri     None   None       
VVDS 220548740               334.17037  0.133067 0.2792 A VVDS        bri     None   None       
VVDS 220548882               334.425802 0.13605  0.4913 B VVDS        bri     None   None       
VVDS 220549069               334.449631 0.137584 0.5011 A VVDS        bri     None   None       
VVDS 220549576               334.225468 0.140618 0.6628 B VVDS        bri     None   None       
VVDS 220549577               334.228344 0.140911 0.6022 A VVDS        bri     None   None       
VVDS 220549692               334.202022 0.139777 0.5228 A VVDS        bri     None   None       
VVDS 220549703               334.263272 0.141017 0.7918 A VVDS        bri     None   None       
VVDS 220549742               334.466927 0.141571 0.5589 A VVDS        bri     None   None       
VVDS 220550061               334.439672 0.143658 0.6424 A VVDS        bri     None   None       
VVDS 220550209               334.480105 0.143804 0.5958 B VVDS        bri     None   None       
VVDS 220550275               334.107925 0.144163 0.7057 A VVDS        bri     None   None       
VVDS 220550389               334.173282 0.1451   0.4846 A VVDS        bri     None   None       
VVDS 220550430               334.257562 0.145423 0.6711 A VVDS        bri     None   None       
VVDS 220550475               334.339145 0.143583 1.1136 B VVDS        bri     None   None       
VVDS 220550496               334.240168 0.144201 1.0095 B VVDS        bri     None   None       
VVDS 220550577               334.374446 0.146408 0.7143 A VVDS        bri     XRAGN  Saez+15    
VVDS 220550596               334.334382 0.145585 1.1251 B VVDS        bri     None   None       
VVDS 220550612               334.303051 0.144974 0.3841 A VVDS        bri     None   None       
VVDS 220550699               334.513669 0.146469 0.9569 B VVDS        bri     None   None       
VVDS 220550721               334.247227 0.147373 0.8736 B VVDS        bri     None   None       
VVDS 220550748               334.342924 0.145732 0.3927 B VVDS        bri     None   None       
VVDS 220550774               334.443232 0.147335 1.0908 B VVDS        bri     None   None       
VVDS 220551045               334.328894 0.148664 0.7079 B VVDS        bri     None   None       
VVDS 220551086               334.452119 0.145139 0.7903 A VVDS        bri     None   None       
VVDS 220551228               334.143358 0.150412 1.1546 B VVDS        bri     None   None       
VVDS 220551264               334.157409 0.148778 0.935  B VVDS        bri     None   None       
VVDS 220551295               334.388455 0.149634 0.8822 A VVDS        bri     None   None       
VVDS 220551387               334.14853  0.151416 1.881  B VVDS        AGN     OptAGN VVDS       
VVDS 220551569               334.502898 0.151676 0.7956 B VVDS        bri     None   None       
VVDS 220551735               334.524085 0.153547 0.6121 B VVDS        bri     None   None       
VVDS 220551853               334.489492 0.153904 0.275  A VVDS        bri     None   None       
VVDS 220551983               334.489259 0.151456 0.582  B VVDS        bri     None   None       
VVDS 220552057               334.145556 0.147145 0.4643 A VVDS        bri     None   None       
VVDS 220552132               334.45791  0.154708 0.8221 B VVDS        bri     None   None       
VVDS 220552168               334.448194 0.155332 1.4568 B VVDS        bri     None   None       
VVDS 220552239               334.485162 0.155638 0.3622 A VVDS        bri     None   None       
VVDS 220552497               334.300131 0.155114 0.315  B VVDS        bri     None   None       
VVDS 220552599               334.452859 0.157744 0.1104 B VVDS        bri     None   None       
VVDS 220552894               334.282339 0.15689  0.4147 B VVDS        bri     None   None       
VVDS 220552926               334.212501 0.159238 0.7625 A VVDS        bri     None   None       
VVDS 220553007               334.184388 0.157521 0.3332 B VVDS        bri     None   None       
VVDS 220553316               334.160452 0.162238 1.0137 B VVDS        bri     None   None       
VVDS 220553556               334.418643 0.156661 0.2319 A VVDS        bri     None   None       
VVDS 220553635               334.296324 0.163007 0.6575 A VVDS        bri     None   None       
VVDS 220553770               334.490911 0.161924 0.3624 A VVDS        bri     None   None       
VVDS 220553908               334.439867 0.163844 0.3562 B VVDS        bri     None   None       
VVDS 220554217               334.401513 0.166886 0.8811 A VVDS        bri     None   None       
VVDS 220554241               334.463694 0.166563 0.794  A VVDS        bri     None   None       
VVDS 220554463               334.252856 0.167776 0.5977 B VVDS        bri     None   None       
VVDS 220554484               334.152275 0.162417 0.1318 A VVDS        bri     None   None       
VVDS 220554600               334.40266  0.168278 1.3681 A VVDS        AGN     XRAGN  Saez+15    
VVDS 220554702               334.452009 0.167415 0.3372 B VVDS        bri     None   None       
VVDS 220554716               334.190537 0.164613 0.0922 A VVDS        bri     None   None       
VVDS 220554737               334.191057 0.169657 0.5362 B VVDS        bri     None   None       
VVDS 220554792               334.142131 0.170142 0.7043 B VVDS        bri     None   None       
VVDS 220554832               334.134687 0.169728 0.7063 B VVDS        bri     None   None       
VVDS 220554845               334.185997 0.170033 0.7161 A VVDS        bri     None   None       
VVDS 220554962               334.38375  0.169547 0.5119 B VVDS        bri     None   None       
VVDS 220555067               334.183571 0.171591 0.186  A VVDS        bri     None   None       
VVDS 220555192               334.492553 0.171325 0.6581 A VVDS        bri     None   None       
VVDS 220555262               334.478924 0.173159 0.4827 B VVDS        bri     None   None       
VVDS 220555296               334.180002 0.17289  0.762  B VVDS        bri     None   None       
VVDS 220555307               334.313349 0.172801 0.2788 B VVDS        bri     None   None       
VVDS 220555309               334.399712 0.172184 0.2306 A VVDS        bri     None   None       
VVDS 220555372               334.434927 0.172828 0.7161 B VVDS        bri     None   None       
VVDS 220555451               334.469306 0.171676 0.399  B VVDS        bri     None   None       
VVDS 220555486               334.460122 0.170408 0.9813 B VVDS        bri     None   None       
VVDS 220555494               334.140763 0.173448 0.707  B VVDS        bri     None   None       
VVDS 220555498               334.165778 0.173453 0.8237 A VVDS        bri     None   None       
VVDS 220555588               334.302827 0.17337  0.7847 B VVDS        bri     None   None       
VVDS 220555664               334.227413 0.172291 0.1454 A VVDS        bri     None   None       
VVDS 220555785               334.146557 0.174961 0.4118 B VVDS        bri     None   None       
VVDS 220555867               334.468277 0.171261 0.2735 A VVDS        bri     None   None       
VVDS 220556011               334.352005 0.175666 0.2532 A VVDS        bri     None   None       
VVDS 220556017               334.454761 0.170891 0.1106 A VVDS        bri     None   None       
VVDS 220556037               334.273037 0.17219  2.7427 A VVDS        AGN     OptAGN VVDS       
VVDS 220556119               334.147775 0.175084 0.7043 A VVDS        bri     None   None       
VVDS 220556124               334.188067 0.176747 0.8698 A VVDS        bri     None   None       
VVDS 220556675               334.30788  0.180198 0.2768 A VVDS        bri     None   None       
VVDS 220556717               334.340182 0.180611 0.6123 B VVDS        bri     None   None       
VVDS 220556923               334.355822 0.1811   0.6302 B VVDS        bri     XRAGN  Saez+15    
VVDS 220556999               334.278039 0.179433 0.5132 A VVDS        bri     None   None       
VVDS 220557165               334.377711 0.181576 0.4996 B VVDS        bri     None   None       
VVDS 220557339               334.440833 0.182773 0.7298 B VVDS        bri     None   None       
VVDS 220557354               334.129999 0.183838 0.6322 B VVDS        bri     None   None       
VVDS 220557489               334.137689 0.180723 0.361  A VVDS        bri     None   None       
VVDS 220557537               334.298515 0.182705 0.7292 B VVDS        bri     None   None       
VVDS 220557692               334.370263 0.180472 0.4114 B VVDS        bri     XRAGN  Saez+15    
VVDS 220557729               334.433469 0.182989 0.539  B VVDS        bri     None   None       
VVDS 220557830               334.201661 0.185721 0.8723 B VVDS        bri     None   None       
VVDS 220557868               334.236043 0.183389 0.2304 A VVDS        bri     None   None       
VVDS 220558021               334.156043 0.184081 0.5503 B VVDS        bri     None   None       
VVDS 220558084               334.208463 0.186104 0.8137 B VVDS        bri     None   None       
VVDS 220558176               334.218306 0.185166 0.4116 B VVDS        bri     None   None       
VVDS 220558266               334.483231 0.186268 0.2926 A VVDS        bri     None   None       
VVDS 220558269               334.466917 0.188309 0.6999 A VVDS        bri     None   None       
VVDS 220558326               334.404304 0.188441 0.6763 A VVDS        bri     None   None       
VVDS 220558521               334.163689 0.189593 0.9061 B VVDS        bri     None   None       
VVDS 220559134               334.248742 0.191267 0.3325 B VVDS        bri     None   None       
VVDS 220559483               334.329266 0.19211  0.2807 A VVDS        bri     None   None       
VVDS 220559572               334.207728 0.194908 1.0724 B VVDS        bri     None   None       
VVDS 220559994               334.278504 0.194577 0.5592 B VVDS        bri     None   None       
VVDS 220560121               334.210311 0.194804 1.5015 B VVDS        bri     None   None       
VVDS 220560147               334.415297 0.197336 0.6549 A VVDS        bri     None   None       
VVDS 220560222               334.383857 0.191738 0.4103 A VVDS        bri     None   None       
VVDS 220560262               334.459003 0.196437 1.0704 B VVDS        bri     None   None       
VVDS 220560514               334.488764 0.197335 0.5757 B VVDS        bri     None   None       
VVDS 220560598               334.212667 0.197863 0.7082 B VVDS        bri     None   None       
VVDS 220560960               334.437141 0.199557 0.8564 B VVDS        bri     None   None       
VVDS 220561158               334.305654 0.199599 0.2324 A VVDS        bri     None   None       
VVDS 220561414               334.410096 0.201962 1.1243 A VVDS        AGN     XRAGN  Saez+15    
VVDS 220562248               334.451909 0.206075 0.8623 A VVDS        bri     None   None       
VVDS 220562484               334.399253 0.208368 0.8092 B VVDS        bri     None   None       
VVDS 220562671               334.42795  0.207392 0.9145 B VVDS        bri     None   None       
VVDS 220562763               334.219058 0.209687 0.5578 B VVDS        bri     None   None       
VVDS 220562768               334.276281 0.209474 0.7106 A VVDS        bri     None   None       
VVDS 220562867               334.135865 0.20988  0.6161 B VVDS        bri     None   None       
VVDS 220562868               334.255552 0.209777 0.6277 A VVDS        bri     None   None       
VVDS 220562919               334.439425 0.210398 0.5503 B VVDS        bri     None   None       
VVDS 220563117               334.258965 0.209959 0.6278 A VVDS        bri     None   None       
VVDS 220563305               334.412095 0.211908 0.6288 A VVDS        bri     None   None       
VVDS 220563500               334.230646 0.213057 1.0095 B VVDS        bri     None   None       
VVDS 220563555               334.489559 0.213035 0.5293 A VVDS        bri     None   None       
VVDS 220563606               334.300147 0.212346 0.8084 A VVDS        bri     XRAGN  Saez+15    
VVDS 220563760               334.191933 0.213694 0.8056 B VVDS        bri     None   None       
VVDS 220563825               334.422447 0.214723 0.251  A VVDS        bri     None   None       
VVDS 220563864               334.225136 0.213339 0.6374 B VVDS        bri     None   None       
VVDS 220563912               334.417551 0.215429 0.4962 B VVDS        bri     None   None       
VVDS 220563917               334.342715 0.215384 0.3181 A VVDS        bri     None   None       
VVDS 220564140               334.308546 0.215847 0.3605 A VVDS        bri     None   None       
VVDS 220564240               334.280562 0.216603 0.2692 A VVDS        bri     None   None       
VVDS 220564274               334.457217 0.215887 0.8823 A VVDS        bri     None   None       
VVDS 220565037               334.270426 0.218471 1.1148 A VVDS        bri     None   None       
VVDS 220566100               334.444611 0.225609 0.8833 A VVDS        bri     XRAGN  Saez+15    
VVDS 220566205               334.298465 0.226254 0.9628 B VVDS        bri     None   None       
VVDS 220566278               334.120285 0.226184 0.8222 A VVDS        bri     None   None       
VVDS 220566291               334.232768 0.226895 0.7144 A VVDS        bri     None   None       
VVDS 220566432               334.399108 0.227296 1.3132 B VVDS        bri     None   None       
VVDS 220566465               334.370797 0.226835 0.6623 A VVDS        bri     None   None       
VVDS 220566579               334.438919 0.228235 1.527  B VVDS        bri     None   None       
VVDS 220566635               334.420663 0.22749  0.7699 A VVDS        bri     None   None       
VVDS 220566781               334.392021 0.227803 0.8217 A VVDS        bri     None   None       
VVDS 220566896               334.17473  0.229047 0.9064 B VVDS        bri     None   None       
VVDS 220566899               334.228302 0.228449 0.2894 B VVDS        bri     None   None       
VVDS 220566975               334.414214 0.22968  0.5389 A VVDS        bri     None   None       
VVDS 220567078               334.427539 0.230076 0.5157 B VVDS        bri     None   None       
VVDS 220567224               334.183392 0.230126 5.0163 A VVDS        AGN     OptAGN VVDS       
VVDS 220567521               334.125122 0.23222  0.3937 A VVDS        bri     None   None       
VVDS 220567669               334.466303 0.228638 0.6425 B VVDS        bri     None   None       
VVDS 220567859               334.168672 0.233911 0.2907 B VVDS        bri     None   None       
VVDS 220567863               334.112799 0.233952 2.1609 B VVDS        AGN     OptAGN VVDS       
VVDS 220568032               334.441325 0.234423 0.91   B VVDS        bri     None   None       
VVDS 220568133               334.27786  0.231836 0.5097 B VVDS        bri     None   None       
VVDS 220568135               334.446548 0.234497 0.8831 B VVDS        bri     None   None       
VVDS 220568243               334.151872 0.22838  0.9677 B VVDS        bri     None   None       
VVDS 220568316               334.364024 0.236049 0.514  A VVDS        bri     None   None       
VVDS 220568763               334.417244 0.231992 0.199  A VVDS        bri     None   None       
VVDS 220568766               334.219176 0.237056 0.3309 A VVDS        bri     None   None       
VVDS 220568802               334.115757 0.238536 0.9074 B VVDS        bri     None   None       
VVDS 220569171               334.275263 0.239854 0.8777 B VVDS        bri     None   None       
VVDS 220569174               334.303942 0.24022  0.879  B VVDS        bri     None   None       
VVDS 220569663               334.133403 0.241403 0.5308 B VVDS        bri     None   None       
VVDS 220570295               334.102056 0.246145 0.713  A VVDS        bri     None   None       
VVDS 220570627               334.216882 0.247719 0.7535 A VVDS        bri     None   None       
VVDS 220570721               334.225673 0.246459 0.4877 A VVDS        bri     None   None       
VVDS 220570912               334.454727 0.246437 0.4177 B VVDS        bri     None   None       
VVDS 220571550               334.291646 0.251675 1.009  A VVDS        bri     None   None       
VVDS 220571599               334.473505 0.252613 0.63   B VVDS        bri     None   None       
VVDS 220571651               334.35319  0.252245 0.7402 B VVDS        bri     None   None       
VVDS 220571677               334.382332 0.253023 0.822  B VVDS        bri     None   None       
VVDS 220571747               334.429534 0.25216  0.5372 A VVDS        bri     None   None       
VVDS 220572711               334.185555 0.258475 0.2216 A VVDS        bri     None   None       
VVDS 220573394               334.349994 0.261755 0.7685 A VVDS        bri     None   None       
VVDS 220574245               334.285383 0.265148 0.9091 B VVDS        bri     None   None       
VVDS 220574659               334.406993 0.266171 0.6541 B VVDS        bri     None   None       
VVDS 220574688               334.197737 0.268118 0.8123 B VVDS        bri     None   None       
VVDS 220574780               334.444669 0.266587 0.2947 A VVDS        bri     None   None       
VVDS 220574881               334.276513 0.267491 0.8604 B VVDS        bri     None   None       
VVDS 220575135               334.446664 0.270195 0.5664 A VVDS        bri     None   None       
VVDS 220575231               334.501648 0.268664 0.5253 B VVDS        bri     None   None       
VVDS 220575238               334.39472  0.270095 0.1466 B VVDS        bri     None   None       
VVDS 220575331               334.346978 0.270475 0.347  B VVDS        bri     None   None       
VVDS 220575465               334.489453 0.270897 0.2879 B VVDS        bri     None   None       
VVDS 220575483               334.259487 0.269984 0.4102 A VVDS        bri     None   None       
VVDS 220575594               334.438659 0.271713 0.5768 B VVDS        bri     None   None       
VVDS 220575603               334.218383 0.27108  0.707  A VVDS        bri     None   None       
VVDS 220575671               334.408713 0.271352 0.39   B VVDS        bri     None   None       
VVDS 220575672               334.287519 0.272639 0.8726 A VVDS        bri     None   None       
VVDS 220575799               334.16509  0.273219 0.7406 B VVDS        bri     None   None       
VVDS 220575832               334.434617 0.268061 0.3565 A VVDS        bri     None   None       
VVDS 220576135               334.189105 0.273229 0.6586 B VVDS        bri     None   None       
VVDS 220576256               334.361973 0.275019 0.3188 A VVDS        bri     None   None       
VVDS 220576345               334.281047 0.269245 0.1192 A VVDS        bri     None   None       
VVDS 220576383               334.255416 0.276006 0.2149 A VVDS        bri     None   None       
VVDS 220576549               334.497015 0.276167 0.7827 A VVDS        bri     None   None       
VVDS 220576619               334.398391 0.276797 0.4512 B VVDS        bri     None   None       
VVDS 220576933               334.2709   0.277341 0.6566 A VVDS        bri     None   None       
VVDS 220577003               334.392063 0.276282 0.4676 A VVDS        bri     None   None       
VVDS 220577169               334.146064 0.279915 0.6263 A VVDS        bri     None   None       
VVDS 220577181               334.139149 0.280072 0.3196 A VVDS        bri     None   None       
VVDS 220577221               334.420767 0.27829  0.8764 A VVDS        bri     None   None       
VVDS 220577251               334.468054 0.27926  0.505  B VVDS        bri     None   None       
VVDS 220577417               334.436002 0.280554 0.8796 A VVDS        bri     None   None       
VVDS 220577526               334.339151 0.278486 0.2756 A VVDS        bri     None   None       
VVDS 220577632               334.359492 0.281389 0.9181 B VVDS        bri     None   None       
VVDS 220577703               334.440923 0.281561 0.6715 B VVDS        bri     None   None       
VVDS 220577845               334.427156 0.282251 0.671  A VVDS        bri     None   None       
VVDS 220577901               334.152455 0.282434 0.6454 B VVDS        bri     None   None       
VVDS 220577947               334.245485 0.277477 0.6554 A VVDS        bri     None   None       
VVDS 220578040               334.267136 0.28231  1.0461 B VVDS        bri     None   None       
VVDS 220578061               334.303459 0.28341  0.7859 B VVDS        bri     None   None       
VVDS 220578083               334.315723 0.283379 0.792  B VVDS        bri     None   None       
VVDS 220578104               334.480248 0.282478 0.8838 A VVDS        bri     None   None       
VVDS 220578425               334.470601 0.284472 0.1396 A VVDS        bri     None   None       
VVDS 220578625               334.459667 0.28677  1.6812 B VVDS        bri     None   None       
VVDS 220578749               334.348761 0.28128  0.3016 A VVDS        bri     XRAGN  Saez+15    
VVDS 220578752               334.237137 0.282015 0.5397 A VVDS        bri     None   None       
VVDS 220578769               334.17487  0.286645 0.629  B VVDS        bri     None   None       
VVDS 220579008               334.395343 0.287106 0.2507 A VVDS        bri     None   None       
VVDS 220579098               334.189553 0.287337 0.6156 A VVDS        bri     None   None       
VVDS 220579114               334.233075 0.288601 0.7087 A VVDS        bri     None   None       
VVDS 220579134               334.500524 0.286844 0.4694 A VVDS        bri     None   None       
VVDS 220579148               334.27516  0.288518 0.6558 B VVDS        bri     None   None       
VVDS 220579208               334.453199 0.288285 0.2909 A VVDS        bri     None   None       
VVDS 220579482               334.143228 0.292209 0.5068 A VVDS        bri     None   None       
VVDS 220579610               334.330929 0.290992 0.6412 A VVDS        bri     None   None       
VVDS 220579636               334.242726 0.291461 0.872  B VVDS        bri     None   None       
VVDS 220579786               334.45849  0.292086 0.4303 A VVDS        bri     None   None       
VVDS 220579873               334.122544 0.292846 0.4539 B VVDS        bri     None   None       
VVDS 220579880               334.49316  0.291072 0.4696 A VVDS        bri     None   None       
VVDS 220579893               334.208102 0.292342 3.2414 B VVDS        bri     None   None       
VVDS 220579901               334.323309 0.291157 0.7551 A VVDS        bri     None   None       
VVDS 220579952               334.383798 0.291334 0.6404 A VVDS        bri     None   None       
VVDS 220579989               334.431839 0.293224 0.9143 A VVDS        bri     None   None       
VVDS 220580110               334.210853 0.294019 0.6548 B VVDS        bri     None   None       
VVDS 220580219               334.504964 0.294365 0.3543 B VVDS        bri     None   None       
VVDS 220580593               334.205445 0.295354 0.6537 B VVDS        bri     None   None       
VVDS 220580641               334.103966 0.296666 0.4724 B VVDS        bri     None   None       
VVDS 220580928               334.336618 0.296863 0.5434 A VVDS        bri     None   None       
VVDS 220580939               334.14078  0.295538 0.5689 B VVDS        bri     None   None       
VVDS 220581378               334.391052 0.30053  0.818  A VVDS        bri     None   None       
VVDS 220581511               334.452003 0.300052 0.4112 A VVDS        bri     None   None       
VVDS 220581597               334.404072 0.300552 0.5944 A VVDS        bri     None   None       
VVDS 220581701               334.185674 0.297903 0.3062 B VVDS        bri     None   None       
VVDS 220581828               334.352729 0.302483 0.4449 B VVDS        bri     None   None       
VVDS 220581848               334.120062 0.301319 0.6707 A VVDS        bri     None   None       
VVDS 220581898               334.262005 0.302471 0.294  A VVDS        bri     None   None       
VVDS 220581913               334.176977 0.302573 1.1395 B VVDS        bri     None   None       
VVDS 220582009               334.386416 0.299881 0.7603 B VVDS        bri     None   None       
VVDS 220582018               334.153478 0.297227 0.5062 A VVDS        bri     None   None       
VVDS 220582130               334.409588 0.303999 0.7521 A VVDS        bri     None   None       
VVDS 220582308               334.440063 0.30518  0.1229 B VVDS        bri     None   None       
VVDS 220582483               334.355599 0.304594 0.6525 A VVDS        bri     None   None       
VVDS 220582684               334.277751 0.305747 0.7558 A VVDS        bri     None   None       
VVDS 220582946               334.481852 0.306325 0.4307 B VVDS        bri     None   None       
VVDS 220583048               334.251499 0.302026 0.3159 A VVDS        bri     None   None       
VVDS 220583120               334.20117  0.308097 0.2917 A VVDS        bri     None   None       
VVDS 220583182               334.434129 0.309072 0.7686 A VVDS        bri     None   None       
VVDS 220583245               334.265182 0.307911 0.8291 A VVDS        bri     None   None       
VVDS 220583248               334.25892  0.30309  0.1193 A VVDS        bri     None   None       
VVDS 220583268               334.414387 0.308067 0.8599 B VVDS        bri     None   None       
VVDS 220583307               334.213768 0.307899 0.6549 B VVDS        bri     None   None       
VVDS 220583574               334.162502 0.306479 0.3296 A VVDS        bri     None   None       
VVDS 220583592               334.436271 0.311047 0.6173 A VVDS        bri     None   None       
VVDS 220583609               334.437171 0.310847 0.5803 B VVDS        bri     None   None       
VVDS 220583727               334.294115 0.308655 0.2845 A VVDS        bri     None   None       
VVDS 220584269               334.406839 0.314291 0.7842 A VVDS        bri     None   None       
VVDS 220584340               334.239804 0.313984 0.62   B VVDS        bri     None   None       
VVDS 220584530               334.280807 0.315322 0.5104 A VVDS        bri     None   None       
VVDS 220584639               334.101671 0.316205 0.4612 A VVDS        bri     None   None       
VVDS 220584925               334.256937 0.316317 0.3059 B VVDS        bri     None   None       
VVDS 220585024               334.40446  0.317319 0.917  B VVDS        bri     None   None       
VVDS 220585047               334.425051 0.312842 0.5119 A VVDS        bri     None   None       
VVDS 220585055               334.498536 0.316043 0.557  B VVDS        bri     None   None       
VVDS 220585205               334.447278 0.318769 0.4793 B VVDS        bri     None   None       
VVDS 220585253               334.253057 0.315918 0.4174 A VVDS        bri     None   None       
VVDS 220585257               334.114808 0.318672 0.563  B VVDS        bri     None   None       
VVDS 220585269               334.4198   0.315777 0.5038 A VVDS        bri     None   None       
VVDS 220585301               334.162095 0.318877 0.702  B VVDS        bri     None   None       
VVDS 220585356               334.492748 0.317031 0.5093 A VVDS        bri     None   None       
VVDS 220585629               334.436481 0.319889 0.4304 A VVDS        bri     None   None       
VVDS 220585676               334.399517 0.319843 0.5947 A VVDS        bri     None   None       
VVDS 220585681               334.318903 0.320677 0.7928 A VVDS        bri     None   None       
VVDS 220585928               334.342214 0.316564 1.0483 B VVDS        bri     None   None       
VVDS 220585974               334.291055 0.320029 0.7679 B VVDS        bri     None   None       
VVDS 220586064               334.254725 0.320796 0.1115 B VVDS        bri     None   None       
VVDS 220586162               334.39157  0.321529 0.8185 B VVDS        bri     None   None       
VVDS 220586424               334.124766 0.32441  0.41   A VVDS        bri     None   None       
VVDS 220586626               334.301197 0.324825 1.0101 B VVDS        bri     None   None       
VVDS 220586851               334.192226 0.326743 0.7537 B VVDS        bri     None   None       
VVDS 220586999               334.117779 0.326332 0.544  B VVDS        bri     None   None       
VVDS 220587028               334.223619 0.326005 0.413  A VVDS        bri     None   None       
VVDS 220587227               334.325373 0.328382 0.825  A VVDS        bri     None   None       
VVDS 220587272               334.429191 0.327552 0.5461 A VVDS        bri     None   None       
VVDS 220587342               334.131947 0.32655  0.6279 B VVDS        bri     None   None       
VVDS 220587462               334.479968 0.3275   0.3757 A VVDS        bri     None   None       
VVDS 220587674               334.408066 0.327165 0.3336 A VVDS        bri     None   None       
VVDS 220587762               334.112199 0.330552 0.5279 B VVDS        bri     None   None       
VVDS 220587776               334.349313 0.330703 0.9932 A VVDS        bri     None   None       
VVDS 220587832               334.273083 0.330355 0.5243 B VVDS        bri     None   None       
VVDS 220588307               334.169688 0.332795 0.818  B VVDS        bri     None   None       
VVDS 220588359               334.461591 0.332615 0.1517 A VVDS        bri     None   None       
VVDS 220588495               334.232953 0.333434 0.538  A VVDS        bri     None   None       
VVDS 220588543               334.397333 0.334115 1.096  A VVDS        bri     None   None       
VVDS 220588764               334.185236 0.334211 0.3054 A VVDS        bri     None   None       
VVDS 220588861               334.239088 0.333814 0.7956 A VVDS        bri     None   None       
VVDS 220588899               334.302635 0.334932 0.5887 B VVDS        bri     None   None       
VVDS 220589002               334.298866 0.336042 0.4144 A VVDS        bri     None   None       
VVDS 220589094               334.316588 0.336502 0.9161 B VVDS        bri     None   None       
VVDS 220589221               334.381473 0.333236 0.5444 A VVDS        bri     None   None       
VVDS 220589385               334.416426 0.336394 0.2945 A VVDS        bri     None   None       
VVDS 220589551               334.347783 0.338803 0.9916 B VVDS        bri     None   None       
VVDS 220589651               334.197711 0.335215 0.5905 A VVDS        bri     None   None       
VVDS 220589674               334.446245 0.33932  0.5272 A VVDS        bri     None   None       
VVDS 220589678               334.134206 0.338313 0.5201 B VVDS        bri     None   None       
VVDS 220589708               334.183083 0.338495 0.7464 B VVDS        bri     None   None       
VVDS 220589729               334.173306 0.338601 0.8236 A VVDS        bri     None   None       
VVDS 220589741               334.503406 0.337266 0.7876 B VVDS        bri     None   None       
VVDS 220589912               334.456476 0.339065 0.7369 A VVDS        bri     None   None       
VVDS 220589950               334.29166  0.340961 0.4414 B VVDS        bri     None   None       
VVDS 220590135               334.150489 0.341038 0.8969 B VVDS        bri     None   None       
VVDS 220590139               334.410139 0.3413   0.3574 A VVDS        bri     None   None       
VVDS 220590168               334.160261 0.342316 0.7034 B VVDS        bri     None   None       
VVDS 220590224               334.164885 0.341034 0.8715 A VVDS        bri     None   None       
VVDS 220590256               334.303738 0.341696 0.5376 A VVDS        bri     None   None       
VVDS 220590373               334.38927  0.341538 0.9668 B VVDS        bri     None   None       
VVDS 220590445               334.299836 0.340075 0.4304 A VVDS        bri     None   None       
VVDS 220590589               334.441707 0.342952 0.1735 A VVDS        bri     None   None       
VVDS 220591016               334.212691 0.344934 0.9067 A VVDS        bri     None   None       
VVDS 220591169               334.372872 0.345956 0.5265 B VVDS        bri     None   None       
VVDS 220591270               334.126763 0.346967 0.7168 A VVDS        bri     None   None       
VVDS 220591321               334.462294 0.347326 0.2903 B VVDS        bri     None   None       
VVDS 220591409               334.128447 0.34694  0.7185 B VVDS        bri     None   None       
VVDS 220591484               334.131459 0.347627 0.7429 B VVDS        bri     None   None       
VVDS 220591486               334.170198 0.347617 0.8729 A VVDS        bri     None   None       
VVDS 220591715               334.504311 0.347317 0.319  B VVDS        bri     None   None       
VVDS 220591807               334.165598 0.349426 0.2985 A VVDS        bri     None   None       
VVDS 220591811               334.154522 0.346907 0.7407 A VVDS        bri     None   None       
VVDS 220591853               334.171961 0.34936  0.6146 B VVDS        bri     None   None       
VVDS 220591927               334.4948   0.349169 1.1125 B VVDS        bri     None   None       
VVDS 220591968               334.438698 0.349713 1.4894 B VVDS        bri     None   None       
VVDS 220592088               334.289222 0.350214 0.804  B VVDS        bri     None   None       
VVDS 220592181               334.242258 0.350178 0.6545 A VVDS        bri     None   None       
VVDS 220592185               334.477325 0.350497 0.5142 A VVDS        bri     None   None       
VVDS 220592269               334.471894 0.350098 0.3709 A VVDS        bri     None   None       
VVDS 220592327               334.416618 0.350316 0.3582 A VVDS        bri     None   None       
VVDS 220592354               334.427078 0.351346 0.2905 A VVDS        bri     None   None       
VVDS 220592499               334.19785  0.351188 0.9064 B VVDS        bri     None   None       
VVDS 220592603               334.157987 0.353046 0.7542 B VVDS        bri     None   None       
VVDS 220592722               334.465416 0.353581 0.7367 A VVDS        bri     None   None       
VVDS 220592853               334.494716 0.353131 0.2781 A VVDS        bri     XRAGN  Saez+15    
VVDS 220592966               334.356321 0.349862 0.7369 B VVDS        bri     None   None       
VVDS 220593095               334.133471 0.354486 0.841  B VVDS        bri     None   None       
VVDS 220593172               334.386287 0.355505 0.3398 B VVDS        bri     None   None       
VVDS 220593211               334.200632 0.351424 0.6315 B VVDS        bri     None   None       
VVDS 220593473               334.400741 0.35678  0.2844 A VVDS        bri     None   None       
VVDS 220593505               334.411747 0.355448 0.358  A VVDS        bri     None   None       
VVDS 220593510               334.490149 0.356782 0.5424 A VVDS        bri     None   None       
VVDS 220593536               334.436483 0.355933 0.4691 A VVDS        bri     None   None       
VVDS 220593653               334.370248 0.354272 0.8013 B VVDS        bri     None   None       
VVDS 220593744               334.373037 0.35701  0.2183 A VVDS        bri     None   None       
VVDS 220593780               334.482511 0.358846 0.1189 B VVDS        bri     None   None       
VVDS 220593843               334.42214  0.358549 0.6723 A VVDS        bri     None   None       
VVDS 220593984               334.251899 0.356321 0.6328 A VVDS        bri     XRAGN  Saez+15    
VVDS 220594047               334.505315 0.358444 0.3322 B VVDS        bri     None   None       
VVDS 220594156               334.277455 0.360313 0.2814 A VVDS        bri     None   None       
VVDS 220594185               334.307766 0.360379 0.9665 B VVDS        bri     None   None       
VVDS 220594261               334.361921 0.360835 0.8214 B VVDS        bri     None   None       
VVDS 220594382               334.501126 0.360781 0.5934 A VVDS        bri     None   None       
VVDS 220594454               334.195309 0.360988 0.6381 A VVDS        bri     None   None       
VVDS 220594529               334.161854 0.361004 0.6161 A VVDS        bri     None   None       
VVDS 220594582               334.207661 0.361859 0.909  B VVDS        bri     None   None       
VVDS 220594644               334.218432 0.362423 0.4298 B VVDS        bri     None   None       
VVDS 220594767               334.390445 0.359269 0.449  B VVDS        bri     None   None       
VVDS 220594920               334.41984  0.362852 0.3571 B VVDS        bri     None   None       
VVDS 220595008               334.146926 0.363681 0.7537 A VVDS        bri     None   None       
VVDS 220595112               334.452525 0.357452 0.6011 B VVDS        bri     None   None       
VVDS 220595328               334.47985  0.365397 0.1513 A VVDS        bri     None   None       
VVDS 220595371               334.445645 0.365712 0.5314 B VVDS        bri     None   None       
VVDS 220595518               334.431026 0.366255 0.4672 A VVDS        bri     None   None       
VVDS 220595540               334.207356 0.364972 0.2875 B VVDS        bri     None   None       
VVDS 220595652               334.242619 0.366541 0.9266 A VVDS        bri     XRAGN  Saez+15    
VVDS 220595677               334.210607 0.366893 0.5052 B VVDS        bri     None   None       
VVDS 220595721               334.273105 0.365923 0.3626 A VVDS        bri     None   None       
VVDS 220595846               334.419217 0.367584 0.8043 B VVDS        bri     None   None       
VVDS 220595918               334.394542 0.366976 0.5044 B VVDS        bri     None   None       
VVDS 220595920               334.476683 0.368272 0.9968 B VVDS        bri     None   None       
VVDS 220596048               334.502377 0.365502 0.5037 A VVDS        bri     None   None       
VVDS 220596138               334.139319 0.368498 0.6272 B VVDS        bri     None   None       
VVDS 220596432               334.492645 0.369704 0.9158 B VVDS        bri     None   None       
VVDS 220596756               334.457487 0.371064 1.314  B VVDS        bri     None   None       
VVDS 220597313               334.285067 0.373426 0.2809 A VVDS        bri     None   None       
VVDS 220597585               334.45551  0.372646 0.9166 B VVDS        bri     None   None       
VVDS 220597780               334.429028 0.374147 0.94   B VVDS        bri     None   None       
VVDS 220597881               334.47395  0.376001 0.5438 A VVDS        bri     None   None       
VVDS 220597886               334.42418  0.375    0.2428 A VVDS        bri     None   None       
VVDS 220597903               334.421267 0.373329 0.4909 B VVDS        bri     None   None       
VVDS 220598367               334.197526 0.377344 0.6175 B VVDS        bri     None   None       
VVDS 220598459               334.173838 0.377386 0.1852 A VVDS        bri     None   None       
VVDS 220598658               334.133621 0.38031  0.4316 B VVDS        bri     None   None       
VVDS 220598707               334.368423 0.380671 0.1816 B VVDS        bri     None   None       
VVDS 220599096               334.388958 0.380706 0.5434 A VVDS        bri     None   None       
VVDS 220599103               334.268339 0.376543 0.541  B VVDS        bri     None   None       
VVDS 220599247               334.471819 0.382754 0.681  B VVDS        bri     None   None       
VVDS 220599346               334.457647 0.383472 0.8424 B VVDS        bri     None   None       
VVDS 220599408               334.294582 0.384155 0.0889 B VVDS        bri     None   None       
VVDS 220599418               334.256404 0.384006 0.6551 B VVDS        bri     None   None       
VVDS 220599459               334.150758 0.38278  0.2456 B VVDS        bri     None   None       
VVDS 220599512               334.182279 0.384955 0.4852 A VVDS        bri     None   None       
VVDS 220599541               334.321216 0.383853 0.5397 B VVDS        bri     None   None       
VVDS 220599643               334.245797 0.385444 0.8183 A VVDS        bri     None   None       
VVDS 220599734               334.396821 0.384869 1.3662 B VVDS        bri     None   None       
VVDS 220599822               334.403582 0.384642 0.5435 A VVDS        bri     None   None       
VVDS 220599985               334.248207 0.385473 0.9175 A VVDS        bri     None   None       
VVDS 220600013               334.317676 0.386545 0.8184 B VVDS        bri     None   None       
VVDS 220600226               334.298669 0.383451 0.2188 A VVDS        bri     None   None       
VVDS 220600357               334.271105 0.387779 0.5958 A VVDS        bri     None   None       
VVDS 220600423               334.433723 0.387913 0.9118 B VVDS        bri     None   None       
VVDS 220600458               334.505388 0.389053 0.4668 B VVDS        bri     None   None       
VVDS 220600520               334.376205 0.387999 0.7798 A VVDS        bri     None   None       
VVDS 220600548               334.413556 0.387418 0.3303 A VVDS        bri     None   None       
VVDS 220600558               334.28396  0.388209 0.2174 A VVDS        bri     None   None       
VVDS 220600565               334.296082 0.389748 1.1009 B VVDS        bri     None   None       
VVDS 220600636               334.167724 0.389844 0.4861 B VVDS        bri     None   None       
VVDS 220600767               334.426395 0.390681 0.9141 A VVDS        bri     None   None       
VVDS 220600833               334.22639  0.390584 0.8769 B VVDS        bri     None   None       
VVDS 220600850               334.28908  0.391063 0.768  B VVDS        bri     None   None       
VVDS 220601128               334.408825 0.390048 0.6907 B VVDS        bri     None   None       
VVDS 220601135               334.31137  0.391786 1.3603 B VVDS        bri     None   None       
VVDS 220601623               334.270462 0.393434 0.7532 A VVDS        bri     None   None       
VVDS 220601645               334.453162 0.388615 0.2494 A VVDS        bri     None   None       
VVDS 220601887               334.298225 0.393754 0.8195 A VVDS        bri     None   None       
VVDS 220601923               334.170428 0.393679 0.7036 A VVDS        bri     None   None       
VVDS 220602016               334.467393 0.393626 0.3318 B VVDS        bri     None   None       
VVDS 220602031               334.436314 0.394829 0.9176 B VVDS        bri     None   None       
VVDS 220602049               334.465709 0.394804 0.2763 A VVDS        bri     None   None       
VVDS 220602233               334.177121 0.39533  0.5903 B VVDS        bri     None   None       
VVDS 220602245               334.147204 0.396842 0.4145 A VVDS        bri     None   None       
VVDS 220602594               334.412728 0.405137 0.7574 A VVDS        bri     None   None       
VVDS 220602710               334.372869 0.399777 0.5397 A VVDS        bri     None   None       
VVDS 220602748               334.218321 0.398356 0.8573 B VVDS        bri     None   None       
VVDS 220602767               334.220536 0.406037 0.4877 B VVDS        bri     None   None       
VVDS 220602983               334.276978 0.404178 0.2185 A VVDS        bri     None   None       
VVDS 220603017               334.415304 0.400528 0.7546 B VVDS        bri     None   None       
VVDS 220603092               334.410106 0.405199 0.8062 A VVDS        bri     None   None       
VVDS 220603338               334.455574 0.403189 1.0279 B VVDS        bri     None   None       
VVDS 220603467               334.438609 0.399536 0.9156 B VVDS        bri     None   None       
VVDS 220603540               334.17935  0.400503 0.8041 A VVDS        bri     None   None       
VVDS 220603799               334.357064 0.401604 0.594  A VVDS        bri     None   None       
VVDS 220604185               334.234555 0.401789 0.8205 B VVDS        bri     None   None       
VVDS 220604472               334.510448 0.161574 0.52   B VVDS        bri     None   None       
VVDS 220604475               334.54905  0.159826 0.5132 B VVDS        bri     None   None       
VVDS 220604560               334.522094 0.160403 0.5891 A VVDS        bri     None   None       
VVDS 220604584               334.541049 0.161139 0.5413 A VVDS        bri     None   None       
VVDS 220604603               334.518177 0.162576 0.588  A VVDS        bri     None   None       
VVDS 220604631               334.566873 0.163446 1.0733 B VVDS        bri     None   None       
VVDS 220604684               334.532929 0.165699 0.4833 B VVDS        bri     None   None       
VVDS 220604726               334.528423 0.169505 0.3024 B VVDS        bri     None   None       
VVDS 220604743               334.512991 0.169123 0.7679 B VVDS        bri     None   None       
VVDS 220604766               334.543701 0.168542 0.5398 A VVDS        bri     None   None       
VVDS 220604783               334.602098 0.168951 0.2215 B VVDS        bri     None   None       
VVDS 220604834               334.646063 0.17499  0.6544 A VVDS        bri     None   None       
VVDS 220604850               334.515363 0.171199 0.7492 B VVDS        bri     None   None       
VVDS 220604925               334.653193 0.173965 0.4478 B VVDS        bri     None   None       
VVDS 220604932               334.511221 0.176589 0.1184 A VVDS        bri     None   None       
VVDS 220604990               334.583411 0.176804 0.2418 B VVDS        bri     None   None       
VVDS 220605080               334.562345 0.178186 1.336  A VVDS        bri     None   None       
VVDS 220605092               334.519643 0.179778 0.9674 B VVDS        bri     None   None       
VVDS 220605155               334.546425 0.17966  0.9519 B VVDS        bri     None   None       
VVDS 220605179               334.537598 0.181949 0.3448 B VVDS        bri     None   None       
VVDS 220605229               334.599515 0.181725 0.231  B VVDS        bri     None   None       
VVDS 220605258               334.541007 0.185005 0.4178 A VVDS        bri     None   None       
VVDS 220605271               334.513952 0.188666 0.6588 A VVDS        bri     None   None       
VVDS 220605825               334.586551 0.199508 0.2923 B VVDS        bri     None   None       
VVDS 220605857               334.571749 0.200474 0.5926 B VVDS        bri     None   None       
VVDS 220605880               334.573986 0.200885 0.7836 B VVDS        bri     None   None       
VVDS 220605900               334.641809 0.201923 0.1485 B VVDS        bri     None   None       
VVDS 220606051               334.539756 0.206516 0.2809 B VVDS        bri     None   None       
VVDS 220606103               334.58924  0.213724 0.394  B VVDS        bri     None   None       
VVDS 220606308               334.522204 0.213721 0.6257 B VVDS        bri     None   None       
VVDS 220606310               334.525449 0.215957 0.5147 A VVDS        bri     None   None       
VVDS 220606375               334.552869 0.216753 0.2927 A VVDS        bri     None   None       
VVDS 220606575               334.612624 0.225707 0.3188 B VVDS        bri     None   None       
VVDS 220606697               334.646841 0.229384 0.441  B VVDS        bri     None   None       
VVDS 220606712               334.521544 0.229291 0.4202 A VVDS        bri     None   None       
VVDS 220606726               334.636025 0.229877 0.2852 B VVDS        bri     None   None       
VVDS 220606762               334.629787 0.230973 0.5931 A VVDS        bri     None   None       
VVDS 220606797               334.542697 0.234213 0.421  B VVDS        bri     None   None       
VVDS 220606811               334.603501 0.232757 0.868  A VVDS        bri     None   None       
VVDS 220607044               334.55276  0.244262 0.4757 B VVDS        bri     None   None       
VVDS 220607109               334.525506 0.242038 0.9321 A VVDS        bri     None   None       
VVDS 220607193               334.537518 0.243687 0.1239 B VVDS        bri     None   None       
VVDS 220607201               334.627256 0.244763 0.323  B VVDS        bri     None   None       
VVDS 220607381               334.641851 0.251477 0.7544 B VVDS        bri     None   None       
VVDS 220607387               334.615893 0.253923 0.3325 A VVDS        bri     None   None       
VVDS 220607609               334.623862 0.26139  0.9148 B VVDS        bri     None   None       
VVDS 220607657               334.536577 0.26743  0.2446 A VVDS        bri     None   None       
VVDS 220607725               334.508077 0.266372 0.0875 A VVDS        bri     None   None       
VVDS 220607744               334.516795 0.264991 0.2761 B VVDS        bri     None   None       
VVDS 220607779               334.547933 0.266345 0.4181 B VVDS        bri     None   None       
VVDS 220607785               334.632947 0.267027 0.3548 B VVDS        bri     None   None       
VVDS 220607808               334.643044 0.268003 0.5465 B VVDS        bri     None   None       
VVDS 220607821               334.551279 0.269764 0.7611 A VVDS        bri     None   None       
VVDS 220607826               334.511692 0.269963 0.6258 B VVDS        bri     None   None       
VVDS 220607841               334.557989 0.273776 0.3328 A VVDS        bri     None   None       
VVDS 220607855               334.639147 0.270151 1.0474 A VVDS        bri     None   None       
VVDS 220607862               334.647074 0.272623 0.5219 A VVDS        bri     None   None       
VVDS 220607865               334.522399 0.271239 0.3317 A VVDS        bri     None   None       
VVDS 220607870               334.638461 0.270043 1.0457 A VVDS        bri     None   None       
VVDS 220607890               334.519522 0.273372 0.4762 A VVDS        bri     None   None       
VVDS 220607899               334.556022 0.271213 0.5962 B VVDS        bri     None   None       
VVDS 220607911               334.519237 0.272207 0.336  B VVDS        bri     None   None       
VVDS 220607960               334.522109 0.275833 0.4817 A VVDS        bri     None   None       
VVDS 220607990               334.570008 0.275008 0.9495 B VVDS        bri     None   None       
VVDS 220608141               334.621869 0.280381 0.5105 B VVDS        bri     None   None       
VVDS 220608303               334.640529 0.294052 0.332  B VVDS        bri     None   None       
VVDS 220608343               334.594477 0.287698 1.6441 B VVDS        AGN     OptAGN VVDS       
VVDS 220608350               334.514384 0.287466 1.0522 A VVDS        bri     None   None       
VVDS 220608376               334.636632 0.291613 0.3557 B VVDS        bri     None   None       
VVDS 220608405               334.635343 0.290554 0.4595 A VVDS        bri     None   None       
VVDS 220608546               334.645945 0.296028 0.4586 A VVDS        bri     None   None       
VVDS 220608589               334.540249 0.297401 0.4721 A VVDS        bri     None   None       
VVDS 220608590               334.53118  0.297385 0.9787 A VVDS        bri     None   None       
VVDS 220608635               334.616244 0.300354 0.5976 B VVDS        bri     None   None       
VVDS 220608642               334.63792  0.299996 0.7086 B VVDS        bri     None   None       
VVDS 220608646               334.539963 0.300416 0.4885 B VVDS        bri     None   None       
VVDS 220608817               334.517238 0.306977 0.601  B VVDS        bri     None   None       
VVDS 220608830               334.53599  0.306945 0.4419 A VVDS        bri     None   None       
VVDS 220608923               334.638778 0.309839 1.147  B VVDS        AGN     OptAGN VVDS       
VVDS 220608944               334.511759 0.31074  0.9137 A VVDS        bri     None   None       
VVDS 220608958               334.602993 0.321029 0.2439 A VVDS        bri     None   None       
VVDS 220608979               334.572136 0.312879 0.5369 A VVDS        bri     None   None       
VVDS 220609187               334.643139 0.319601 0.6753 B VVDS        bri     None   None       
VVDS 220609212               334.563751 0.319655 0.7235 B VVDS        bri     None   None       
VVDS 220609223               334.506354 0.320138 0.6146 B VVDS        bri     None   None       
VVDS 220609280               334.533807 0.321769 0.7299 B VVDS        bri     None   None       
VVDS 220609554               334.629183 0.33206  0.3649 B VVDS        bri     None   None       
VVDS 220609578               334.513783 0.331294 0.812  A VVDS        bri     None   None       
VVDS 220609698               334.523149 0.336321 0.3507 A VVDS        bri     None   None       
VVDS 220609717               334.645458 0.336982 0.4528 B VVDS        bri     None   None       
VVDS 220609764               334.58585  0.337841 0.7832 A VVDS        bri     None   None       
VVDS 220609786               334.643857 0.338737 0.8263 B VVDS        bri     None   None       
VVDS 220609803               334.632733 0.339257 0.5526 B VVDS        bri     None   None       
VVDS 220609820               334.62102  0.340136 1.4798 A VVDS        AGN     OptAGN VVDS       
VVDS 220609842               334.57802  0.343528 0.486  B VVDS        bri     None   None       
VVDS 220609866               334.539078 0.341552 0.502  B VVDS        bri     None   None       
VVDS 220609932               334.564045 0.344267 0.6589 B VVDS        bri     None   None       
VVDS 220609997               334.653185 0.346284 0.7242 A VVDS        bri     None   None       
VVDS 220610010               334.524143 0.348285 0.4318 B VVDS        bri     None   None       
VVDS 220610034               334.559227 0.34717  3.5588 A VVDS        AGN     OptAGN VVDS       
VVDS 220610056               334.651543 0.347778 0.7247 A VVDS        bri     None   None       
VVDS 220610060               334.65051  0.347652 1.1185 B VVDS        bri     None   None       
VVDS 220610152               334.613934 0.351284 0.3736 A VVDS        bri     None   None       
VVDS 220610175               334.63588  0.352567 0.6814 B VVDS        bri     None   None       
VVDS 220610239               334.594463 0.352914 0.8742 A VVDS        bri     None   None       
VVDS 220610241               334.644099 0.353503 1.7691 B VVDS        bri     None   None       
VVDS 220610260               334.618398 0.354516 0.5054 B VVDS        bri     None   None       
VVDS 220610270               334.622683 0.355233 1.3684 B VVDS        bri     None   None       
VVDS 220610328               334.510389 0.356674 1.0168 B VVDS        bri     None   None       
VVDS 220610330               334.619715 0.356164 0.8313 B VVDS        bri     None   None       
VVDS 220610345               334.517005 0.358939 0.5023 A VVDS        bri     None   None       
VVDS 220610405               334.514874 0.358732 0.5428 A VVDS        bri     None   None       
VVDS 220610485               334.557197 0.362836 0.7997 B VVDS        bri     None   None       
VVDS 220610495               334.535476 0.361688 0.9079 B VVDS        bri     None   None       
VVDS 220610532               334.526627 0.363052 0.82   B VVDS        bri     None   None       
VVDS 220610545               334.646519 0.363854 0.7685 B VVDS        bri     None   None       
VVDS 220610555               334.54277  0.365309 0.5051 B VVDS        bri     None   None       
VVDS 220610627               334.609423 0.36813  0.8242 A VVDS        bri     None   None       
VVDS 220610657               334.519791 0.367018 0.743  B VVDS        bri     None   None       
VVDS 220610703               334.632662 0.368836 2.1111 B VVDS        bri     None   None       
VVDS 220610783               334.630729 0.370892 1.3755 B VVDS        bri     None   None       
VVDS 220610922               334.548258 0.376297 0.5436 A VVDS        bri     None   None       
VVDS 220610984               334.512099 0.378728 0.819  B VVDS        bri     None   None       
VVDS 220610997               334.600207 0.378283 0.9126 B VVDS        bri     None   None       
VVDS 220611011               334.590598 0.378902 0.5568 B VVDS        bri     None   None       
VVDS 220611020               334.542813 0.393916 0.2156 B VVDS        bri     None   None       
VVDS 220611045               334.62514  0.380797 0.3342 A VVDS        bri     None   None       
VVDS 220611053               334.585632 0.379712 0.9113 B VVDS        bri     None   None       
VVDS 220611067               334.56089  0.383323 2.4985 B VVDS        bri     None   None       
VVDS 220611116               334.525437 0.381962 0.9344 B VVDS        bri     None   None       
VVDS 220611183               334.553202 0.383439 0.3499 A VVDS        bri     None   None       
VVDS 220611218               334.529188 0.386213 0.495  B VVDS        bri     None   None       
VVDS 220611243               334.549144 0.385974 0.7806 A VVDS        bri     None   None       
VVDS 220611245               334.51014  0.388837 0.4938 B VVDS        bri     None   None       
VVDS 220611303               334.551883 0.387636 1.0983 B VVDS        bri     None   None       
VVDS 220611335               334.606822 0.392343 0.7829 B VVDS        bri     None   None       
VVDS 220611339               334.560909 0.389204 0.8212 A VVDS        bri     None   None       
VVDS 220611361               334.636137 0.389749 0.4204 B VVDS        bri     None   None       
VVDS 220611487               334.567971 0.392863 0.525  B VVDS        bri     None   None       
VVDS 220611532               334.52772  0.396497 0.8161 B VVDS        bri     None   None       
VVDS 220611538               334.514316 0.397286 0.3847 A VVDS        bri     None   None       
VVDS 220611560               334.562808 0.395823 0.9994 B VVDS        bri     None   None       
VVDS 220611584               334.619548 0.39818  0.7646 B VVDS        bri     None   None       
VVDS 220611755               334.604064 0.403232 0.9191 A VVDS        bri     None   None       
VVDS 220611842               334.61223  0.40967  0.6216 B VVDS        bri     None   None       
VVDS 220612019               334.609714 0.412215 1.4591 B VVDS        bri     None   None       
VVDS 220612107               334.640341 0.414531 0.8885 B VVDS        bri     None   None       
VVDS 220612108               334.547694 0.416299 0.0958 B VVDS        bri     None   None       
VVDS 220612385               334.525117 0.422435 0.7694 B VVDS        bri     None   None       
VVDS 220612617               334.6174   0.429086 1.2247 B VVDS        bri     None   None       
VVDS 220612730               334.630794 0.432773 0.7406 A VVDS        bri     None   None       
VVDS 220613126               334.535236 0.446721 0.9387 B VVDS        bri     None   None       
VVDS 220613346               334.640541 0.45268  1.2511 A VVDS        AGN     OptAGN VVDS       
VVDS 220613498               334.562694 0.455865 0.9176 A VVDS        bri     None   None       
VVDS 220613619               334.525521 0.460326 0.9176 B VVDS        bri     None   None       
VVDS 220613656               334.506889 0.462493 0.5634 A VVDS        bri     None   None       
VVDS 220614045               334.542275 0.473411 0.2225 B VVDS        bri     None   None       
VVDS 220614221               334.601804 0.477939 0.2859 B VVDS        bri     None   None       
VVDS 220614241               334.556127 0.47763  0.7573 A VVDS        bri     None   None       
VVDS 220614248               334.514384 0.478101 0.6934 A VVDS        bri     None   None       
VVDS 220614265               334.550768 0.479291 0.1726 A VVDS        bri     None   None       
VVDS 220614337               334.630324 0.48042  1.4172 A VVDS        bri     None   None       
VVDS 220614339               334.643215 0.480771 0.2854 A VVDS        bri     None   None       
[SLB2015] 10516              334.251385 0.33238  2.2845 A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 10626              334.415441 0.138112 2.0698 B Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 10631              334.419945 0.22066  0.4184 B Saez+15     XR      None   None       
[SLB2015] 10652              334.441977 0.124757 1.3917 A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 10669              334.449821 0.206594 1.9757 A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 10678              334.463787 0.196344 1.4883 A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 10712              334.518834 0.172501 0.4272 A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 10720              334.527252 0.221414 0.4189 B Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 20518              334.270654 0.160761 2.4122 A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 20542              334.313783 0.313936 1.3974 A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 20650              334.440614 0.309721 0.651  A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 20686              334.472547 0.369125 0.5467 B Saez+15     XR      None   None       
[SLB2015] 21163              334.433436 0.335914 2.7182 A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 30530              334.296463 0.320001 0.5967 B Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 30560              334.336851 0.212139 0.132  A Saez+15     XR      None   None       
[SLB2015] 30641              334.431987 0.20732  0.3299 A Saez+15     XR      None   None       
[SLB2015] 30661              334.446018 0.275494 0.2918 A Saez+15     XR      None   None       
[SLB2015] 30685              334.468551 0.157373 1.101  A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 006                334.246459 0.254085 1.1261 A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 010                334.262577 0.257102 1.0252 B Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 016                334.275422 0.227554 0.907  A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 021                334.291029 0.149035 1.1123 B Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 035p               334.30686  0.198994 0.7532 A Saez+15     XR      None   None       
[SLB2015] 038                334.313241 0.200141 1.7338 A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 044                334.319884 0.28684  1.4927 A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 048                334.324862 0.237122 0.4102 A Saez+15     XR      None   None       
[SLB2015] 059                334.336111 0.316608 0.7858 A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 070p               334.346424 0.362882 1.0766 B Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 071                334.34758  0.331625 2.2796 A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 075                334.352331 0.219113 0.8714 A Saez+15     XR      None   None       
[SLB2015] 076                334.353791 0.26639  0.9625 A Saez+15     XR      None   None       
[SLB2015] 079                334.355422 0.368003 0.2758 A Saez+15     XR      None   None       
[SLB2015] 081                334.357398 0.215839 1.0216 A Saez+15     XR      None   None       
[SLB2015] 089                334.36741  0.305405 0.5439 A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 101x               334.374684 0.39304  0.977  A Saez+15     XR      None   None       
[SLB2015] 104                334.37702  0.298341 0.4184 A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 105                334.377163 0.246243 0.8737 A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 106                334.377185 0.152536 0.3229 A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 109p               334.380162 0.33432  1.6184 A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 111                334.380486 0.305165 0.8212 B Saez+15     XR      None   None       
[SLB2015] 119                334.384854 0.183124 0.9768 B Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 128                334.389346 0.333874 1.1538 A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 129                334.389937 0.346768 0.9776 B Saez+15     XR      None   None       
[SLB2015] 130                334.390519 0.218017 1.4461 B Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 131p               334.39227  0.273774 1.3988 B Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 132x               334.393686 0.304456 0.0917 A Saez+15     XR      None   None       
[SLB2015] 133                334.39412  0.298575 1.511  B Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 134                334.397019 0.15796  2.0615 A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 151                334.411358 0.160944 1.3568 B Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 152                334.411797 0.204884 0.8149 A Saez+15     XR      None   None       
[SLB2015] 155                334.414826 0.210998 0.8176 A Saez+15     XR      None   None       
[SLB2015] 162p               334.418561 0.234166 0.7087 A Saez+15     XR      None   None       
[SLB2015] 164                334.420573 0.222575 0.4186 A Saez+15     XR      None   None       
[SLB2015] 168                334.421412 0.236591 1.0213 A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 171                334.422968 0.209016 1.4453 B Saez+15     XR      None   None       
[SLB2015] 172                334.423652 0.340493 0.9157 A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 174                334.424389 0.316389 0.9062 A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 175                334.424778 0.399597 0.916  A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 183                334.433011 0.28949  0.8332 A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 188                334.436662 0.257973 1.1262 A Saez+15     XR      None   None       
[SLB2015] 190                334.437141 0.2019   1.3592 A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 191                334.437975 0.246353 0.4189 A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 192                334.437427 0.413613 1.2554 B Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 194                334.438616 0.315908 1.2688 A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 203                334.443429 0.291225 0.4692 A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 208                334.44591  0.300028 0.9159 B Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 216p               334.448757 0.226013 0.8207 A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 222                334.450485 0.264455 2.16   A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 224                334.451226 0.207436 0.8809 B Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 225                334.452332 0.212182 0.8827 A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 226                334.453173 0.31654  0.8198 A Saez+15     XR      None   None       
[SLB2015] 229                334.455144 0.191762 2.0834 B Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 240                334.464649 0.297579 0.431  A Saez+15     XR      None   None       
[SLB2015] 242                334.465601 0.38454  0.5298 A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 245p               334.467533 0.277317 1.7629 B Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 248                334.468607 0.28118  1.9725 A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 249                334.46885  0.247558 0.6744 A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 250                334.470621 0.272282 1.4828 B Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 252                334.472822 0.322831 1.097  A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 255                334.47635  0.396383 0.9798 A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 256                334.477273 0.299689 0.96   A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 262p               334.48005  0.253547 2.0895 A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 275                334.507801 0.315166 2.1752 A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 10860              334.371405 0.197658 2.9839 B Saez+15     LBG     None   None       
[SLB2015] 10902              334.30195  0.157835 3.7237 B Saez+15     LBG     None   None       
[SLB2015] 10941              334.265107 0.203381 2.7546 B Saez+15     LBG     None   None       
[SLB2015] 10979              334.527121 0.276664 0.0228 A Saez+15     contami None   None       
[SLB2015] 10996              334.445567 0.381021 3.7091 B Saez+15     LBG     None   None       
[SLB2015] 11171              334.32258  0.175754 4.0091 B Saez+15     LBG     None   None       
[SLB2015] 20758              334.428653 0.327786 3.4341 B Saez+15     LBG     None   None       
[SLB2015] 20810              334.516299 0.208678 3.3521 B Saez+15     LBG     None   None       
[SLB2015] 20812              334.309144 0.157093 3.1134 B Saez+15     LBG     None   None       
[SLB2015] 20985              334.413261 0.226086 3.0818 B Saez+15     LBG     None   None       
[SLB2015] 20998              334.525683 0.20114  3.084  B Saez+15     LBG     None   None       
[SLB2015] 21025              334.512088 0.149419 3.3593 B Saez+15     LBG     None   None       
[SLB2015] 30944              334.303808 0.159005 3.3194 B Saez+15     LBG     None   None       
[SLB2015] 30973              334.294643 0.211579 3.7774 B Saez+15     LBG     None   None       
[SLB2015] 11155              334.454435 0.140464 2.9715 B Saez+15     LBG     None   None       
[SLB2015] 11355              334.509996 0.28309  3.673  B Saez+15     LBG     None   None       
[SLB2015] 11534              334.315547 0.316277 3.1474 B Saez+15     LBG     None   None       
[SLB2015] 11535              334.507834 0.357045 4.1219 B Saez+15     LBG     None   None       
[SLB2015] 11546              334.507604 0.367488 4.2137 B Saez+15     LBG     None   None       
[SLB2015] 21493              334.424637 0.31209  0.5138 B Saez+15     contami None   None       
[SLB2015] 21514              334.475345 0.221373 4.0647 B Saez+15     LBG     None   None       
[SLB2015] 10031              334.279188 0.125592 0.6292 A Saez+15     bri     None   None       
[SLB2015] 10032              334.303866 0.134915 0.1    B Saez+15     bri     None   None       
[SLB2015] 10110              334.42044  0.178679 0.3986 A Saez+15     bri     None   None       
[SLB2015] 10127              334.339973 0.184061 0.3839 A Saez+15     bri     None   None       
[SLB2015] 10137              334.456973 0.188367 0.7402 A Saez+15     bri     None   None       
[SLB2015] 10154              334.313667 0.192039 0.3003 A Saez+15     bri     None   None       
[SLB2015] 10161              334.370342 0.194345 0.2903 A Saez+15     bri     None   None       
[SLB2015] 10163              334.514768 0.1962   0.302  B Saez+15     bri     None   None       
[SLB2015] 10170              334.343191 0.203223 0.4132 A Saez+15     bri     None   None       
[SLB2015] 10175              334.540078 0.210572 0.1677 A Saez+15     bri     None   None       
[SLB2015] 10176              334.257084 0.209265 0.6281 B Saez+15     bri     None   None       
[SLB2015] 10178              334.418961 0.210304 0.3163 B Saez+15     bri     None   None       
[SLB2015] 10202              334.418747 0.223474 0.4216 B Saez+15     bri     None   None       
[SLB2015] 10209              334.296678 0.232595 0.3615 B Saez+15     bri     None   None       
[SLB2015] 10221              334.346528 0.231087 0.2155 A Saez+15     bri     None   None       
[SLB2015] 10292              334.331529 0.278662 0.7705 B Saez+15     bri     None   None       
[SLB2015] 10296              334.345942 0.28415  0.3016 A Saez+15     bri     None   None       
[SLB2015] 10336              334.318351 0.304884 0.5782 A Saez+15     bri     None   None       
[SLB2015] 10338              334.471026 0.307539 0.317  B Saez+15     bri     None   None       
[SLB2015] 10347              334.470881 0.320918 0.2157 A Saez+15     bri     None   None       
[SLB2015] 10361              334.300822 0.326127 0.6615 B Saez+15     bri     None   None       
[SLB2015] 10367              334.32616  0.329592 0.5062 A Saez+15     bri     None   None       
[SLB2015] 10409              334.520627 0.347011 0.3518 B Saez+15     bri     None   None       
[SLB2015] 10414              334.44136  0.354969 0.2498 A Saez+15     bri     None   None       
[SLB2015] 10457              334.329974 0.37124  0.2778 A Saez+15     bri     None   None       
[SLB2015] 10460              334.44471  0.371362 0.1394 B Saez+15     bri     None   None       
[SLB2015] 11049              334.294121 0.380289 0.3618 A Saez+15     bri     None   None       
[SLB2015] 20043              334.492924 0.141056 0.6461 A Saez+15     bri     None   None       
[SLB2015] 20088              334.373962 0.173375 0.3615 A Saez+15     bri     None   None       
[SLB2015] 20100              334.541981 0.174418 0.3029 A Saez+15     bri     None   None       
[SLB2015] 20106              334.45007  0.174263 0.4179 A Saez+15     bri     None   None       
[SLB2015] 20122              334.515224 0.180749 0.6601 A Saez+15     bri     None   None       
[SLB2015] 20124              334.539219 0.184649 0.4213 A Saez+15     bri     None   None       
[SLB2015] 20125              334.484254 0.183071 0.3013 A Saez+15     bri     None   None       
[SLB2015] 20126              334.326212 0.185759 0.2786 A Saez+15     bri     None   None       
[SLB2015] 20150              334.413956 0.190901 0.3454 A Saez+15     bri     None   None       
[SLB2015] 20160              334.341075 0.194767 0.5094 A Saez+15     bri     None   None       
[SLB2015] 20168              334.370632 0.199538 0.5137 B Saez+15     bri     None   None       
[SLB2015] 20197              334.359964 0.219234 0.2507 A Saez+15     bri     None   None       
[SLB2015] 20203              334.419425 0.222582 0.4193 A Saez+15     bri     None   None       
[SLB2015] 20205              334.306886 0.223523 0.1184 B Saez+15     bri     None   None       
[SLB2015] 20340              334.368347 0.309686 0.6526 B Saez+15     bri     None   None       
[SLB2015] 20342              334.329816 0.309849 0.4683 B Saez+15     bri     None   None       
[SLB2015] 20343              334.488103 0.312789 0.3322 A Saez+15     bri     None   None       
[SLB2015] 20346              334.370647 0.313912 0.4456 B Saez+15     bri     None   None       
[SLB2015] 20351              334.364601 0.318473 0.3312 A Saez+15     bri     None   None       
[SLB2015] 20362              334.35188  0.327609 0.5054 A Saez+15     bri     None   None       
[SLB2015] 20374              334.436407 0.331199 0.429  A Saez+15     bri     None   None       
[SLB2015] 20417              334.304861 0.350603 0.3717 A Saez+15     bri     None   None       
[SLB2015] 20423              334.440603 0.357098 0.2502 A Saez+15     bri     None   None       
[SLB2015] 20463              334.48773  0.378406 0.2859 A Saez+15     bri     None   None       
[SLB2015] 30049              334.517092 0.142009 0.3356 A Saez+15     bri     None   None       
[SLB2015] 30101              334.533023 0.17439  0.649  B Saez+15     bri     None   None       
[SLB2015] 30109              334.538771 0.176796 0.2941 B Saez+15     bri     None   None       
[SLB2015] 30153              334.339144 0.192338 0.3836 A Saez+15     bri     None   None       
[SLB2015] 30167              334.528908 0.202578 0.4218 B Saez+15     bri     None   None       
[SLB2015] 30191              334.504718 0.214748 0.5425 A Saez+15     bri     None   None       
[SLB2015] 30219              334.325663 0.231522 0.409  A Saez+15     bri     None   None       
[SLB2015] 30280              334.346051 0.277786 0.2999 A Saez+15     bri     None   None       
[SLB2015] 30300              334.481177 0.283262 0.2937 B Saez+15     bri     None   None       
[SLB2015] 30334              334.492779 0.303038 0.4255 A Saez+15     bri     None   None       
[SLB2015] 30355              334.347116 0.324168 0.5066 A Saez+15     bri     None   None       
[SLB2015] 30371              334.43357  0.330146 0.4771 A Saez+15     bri     None   None       
[SLB2015] 30444              334.353436 0.364401 0.2742 A Saez+15     bri     None   None       
[SLB2015] 30453              334.482351 0.36874  1.0999 A Saez+15     bri     None   None       
[SLB2015] 2_3p               334.361692 0.178907 0.3619 A Saez+15     unknown None   None       
[SLB2015] 2_7                334.456643 0.372339 0.9202 A Saez+15     unknown None   None       
[SLB2015] 10047              334.493241 0.146857 0.0    A Saez+15     Star    None   None       
[SLB2015] 10048              334.529238 0.1445   0.0    A Saez+15     Star    None   None       
[SLB2015] 10052              334.537872 0.149856 0.0    A Saez+15     Star    None   None       
[SLB2015] 10060              334.520782 0.156935 0.0    A Saez+15     Star    None   None       
[SLB2015] 10070              334.278139 0.161978 0.0    B Saez+15     Star    None   None       
[SLB2015] 10072              334.351426 0.161475 0.0    B Saez+15     Star    None   None       
[SLB2015] 10085              334.432554 0.171244 0.0    A Saez+15     Star    None   None       
[SLB2015] 10089              334.339977 0.172103 0.0    A Saez+15     Star    None   None       
[SLB2015] 10119              334.423433 0.182164 0.0    A Saez+15     Star    None   None       
[SLB2015] 10132              334.461097 0.184849 0.0    A Saez+15     Star    None   None       
[SLB2015] 10135              334.295221 0.187112 0.0    B Saez+15     Star    None   None       
[SLB2015] 10164              334.315323 0.200567 0.0    B Saez+15     Star    None   None       
[SLB2015] 10174              334.349943 0.210156 0.0    A Saez+15     Star    None   None       
[SLB2015] 10192              334.475641 0.219791 0.0    A Saez+15     Star    None   None       
[SLB2015] 10198              334.313636 0.220897 0.0    B Saez+15     Star    None   None       
[SLB2015] 10210              334.466884 0.224207 0.0    B Saez+15     Star    None   None       
[SLB2015] 10212              334.479166 0.227253 0.0    A Saez+15     Star    None   None       
[SLB2015] 10213              334.541096 0.227405 0.0    B Saez+15     Star    None   None       
[SLB2015] 10222              334.455111 0.231577 0.0    A Saez+15     Star    None   None       
[SLB2015] 10290              334.286351 0.277683 0.0    B Saez+15     Star    None   None       
[SLB2015] 10303              334.477196 0.289215 0.0    A Saez+15     Star    None   None       
[SLB2015] 10311              334.286914 0.289973 0.0    B Saez+15     Star    None   None       
[SLB2015] 10312              334.48627  0.291663 0.0    A Saez+15     Star    None   None       
[SLB2015] 10319              334.290549 0.293642 0.0    B Saez+15     Star    None   None       
[SLB2015] 10323              334.469458 0.298736 0.0    B Saez+15     Star    None   None       
[SLB2015] 10333              334.456686 0.302225 0.0    A Saez+15     Star    None   None       
[SLB2015] 10339              334.52282  0.309328 0.0    B Saez+15     Star    None   None       
[SLB2015] 10345              334.477389 0.31266  0.0    B Saez+15     Star    None   None       
[SLB2015] 10357              334.461442 0.327762 0.0    A Saez+15     Star    None   None       
[SLB2015] 10359              334.367133 0.329075 0.0    A Saez+15     Star    None   None       
[SLB2015] 10368              334.523086 0.332835 0.0    B Saez+15     Star    None   None       
[SLB2015] 10372              334.438831 0.330358 0.0    B Saez+15     Star    None   None       
[SLB2015] 10377              334.445672 0.333028 0.0    B Saez+15     Star    None   None       
[SLB2015] 10385              334.418251 0.341563 0.0    B Saez+15     Star    None   None       
[SLB2015] 10400              334.364969 0.341427 0.0    B Saez+15     Star    None   None       
[SLB2015] 10408              334.437564 0.344326 0.0    A Saez+15     Star    None   None       
[SLB2015] 10410              334.325243 0.345629 0.0    A Saez+15     Star    None   None       
[SLB2015] 10436              334.415787 0.362671 0.0    A Saez+15     Star    None   None       
[SLB2015] 10452              334.365535 0.367584 0.0    A Saez+15     Star    None   None       
[SLB2015] 10468              334.337783 0.383022 0.0    B Saez+15     Star    None   None       
[SLB2015] 10640              334.427892 0.200077 0.0    B Saez+15     Star    None   None       
[SLB2015] 10674              334.458942 0.19259  0.0    A Saez+15     Star    None   None       
[SLB2015] 11385              334.315    0.150255 0.0    B Saez+15     Star    None   None       
[SLB2015] 11448              334.511342 0.175999 0.0    B Saez+15     Star    None   None       
[SLB2015] 11505              334.258071 0.231039 0.0    B Saez+15     Star    None   None       
[SLB2015] 20033              334.284443 0.1274   0.0    B Saez+15     Star    None   None       
[SLB2015] 20035              334.422134 0.130943 0.0    B Saez+15     Star    None   None       
[SLB2015] 20037              334.272549 0.134088 0.0    A Saez+15     Star    None   None       
[SLB2015] 20046              334.295496 0.146452 0.0    A Saez+15     Star    None   None       
[SLB2015] 20083              334.352579 0.167498 0.0    A Saez+15     Star    None   None       
[SLB2015] 20084              334.449693 0.167256 0.0    B Saez+15     Star    None   None       
[SLB2015] 20095              334.293792 0.168518 0.0    A Saez+15     Star    None   None       
[SLB2015] 20096              334.271665 0.174286 0.0    A Saez+15     Star    None   None       
[SLB2015] 20112              334.53863  0.177539 0.0    A Saez+15     Star    None   None       
[SLB2015] 20134              334.349129 0.191726 0.0    A Saez+15     Star    None   None       
[SLB2015] 20138              334.369507 0.188889 0.0    A Saez+15     Star    None   None       
[SLB2015] 20140              334.437564 0.187891 0.0    A Saez+15     Star    None   None       
[SLB2015] 20151              334.534611 0.190532 0.0    A Saez+15     Star    None   None       
[SLB2015] 20152              334.483305 0.19098  0.0    B Saez+15     Star    None   None       
[SLB2015] 20159              334.286475 0.194149 0.0    A Saez+15     Star    None   None       
[SLB2015] 20172              334.532275 0.204537 0.0    B Saez+15     Star    None   None       
[SLB2015] 20173              334.333177 0.206779 0.0    A Saez+15     Star    None   None       
[SLB2015] 20182              334.297692 0.212372 0.0    B Saez+15     Star    None   None       
[SLB2015] 20185              334.413693 0.215412 0.0    A Saez+15     Star    None   None       
[SLB2015] 20223              334.45028  0.23109  0.0    B Saez+15     Star    None   None       
[SLB2015] 20224              334.353596 0.232837 0.0    A Saez+15     Star    None   None       
[SLB2015] 20286              334.306789 0.27435  0.0    B Saez+15     Star    None   None       
[SLB2015] 20294              334.316648 0.279647 0.0    B Saez+15     Star    None   None       
[SLB2015] 20304              334.474249 0.285465 0.0    B Saez+15     Star    None   None       
[SLB2015] 20306              334.537821 0.289415 0.0    B Saez+15     Star    None   None       
[SLB2015] 20307              334.491503 0.288491 0.0    B Saez+15     Star    None   None       
[SLB2015] 20320              334.531769 0.295908 0.0    A Saez+15     Star    None   None       
[SLB2015] 20352              334.354661 0.320931 0.0    B Saez+15     Star    None   None       
[SLB2015] 20356              334.36993  0.325185 0.0    A Saez+15     Star    None   None       
[SLB2015] 20358              334.470113 0.32631  0.0    A Saez+15     Star    None   None       
[SLB2015] 20376              334.371259 0.337201 0.0    A Saez+15     Star    None   None       
[SLB2015] 20379              334.368802 0.334091 0.0    A Saez+15     Star    None   None       
[SLB2015] 20380              334.254199 0.333944 0.0    A Saez+15     Star    None   None       
[SLB2015] 20393              334.361184 0.339515 0.0    A Saez+15     Star    None   None       
[SLB2015] 20421              334.431475 0.354663 0.0    A Saez+15     Star    None   None       
[SLB2015] 20439              334.350101 0.362672 0.0    A Saez+15     Star    None   None       
[SLB2015] 20447              334.263221 0.364016 0.0    B Saez+15     Star    None   None       
[SLB2015] 20464              334.328271 0.375904 0.0    B Saez+15     Star    None   None       
[SLB2015] 20465              334.371367 0.379367 0.0    A Saez+15     Star    None   None       
[SLB2015] 20466              334.479937 0.380994 0.0    A Saez+15     Star    None   None       
[SLB2015] 20546              334.320826 0.369382 0.0    B Saez+15     Star    None   None       
[SLB2015] 20933              334.361564 0.234919 0.0    A Saez+15     Star    None   None       
[SLB2015] 20949              334.487502 0.347107 0.0    B Saez+15     Star    None   None       
[SLB2015] 30039              334.473358 0.135558 0.0    B Saez+15     Star    None   None       
[SLB2015] 30042              334.52145  0.136986 0.0    A Saez+15     Star    None   None       
[SLB2015] 30069              334.275839 0.163499 0.0    B Saez+15     Star    None   None       
[SLB2015] 30105              334.288688 0.178425 0.0    A Saez+15     Star    None   None       
[SLB2015] 30118              334.540565 0.183774 0.0    B Saez+15     Star    None   None       
[SLB2015] 30155              334.518111 0.193083 0.0    A Saez+15     Star    None   None       
[SLB2015] 30162              334.355358 0.19463  0.0    A Saez+15     Star    None   None       
[SLB2015] 30177              334.323112 0.209169 0.0    B Saez+15     Star    None   None       
[SLB2015] 30188              334.505927 0.217163 0.0    A Saez+15     Star    None   None       
[SLB2015] 30207              334.308083 0.222954 0.0    B Saez+15     Star    None   None       
[SLB2015] 30344              334.36107  0.313641 0.0    A Saez+15     Star    None   None       
[SLB2015] 30354              334.345707 0.320371 0.0    B Saez+15     Star    None   None       
[SLB2015] 30373              334.364491 0.331632 0.0    A Saez+15     Star    None   None       
[SLB2015] 30375              334.312365 0.331798 0.0    B Saez+15     Star    None   None       
[SLB2015] 30391              334.44257  0.338393 0.0    A Saez+15     Star    None   None       
[SLB2015] 30416              334.441726 0.350319 0.0    A Saez+15     Star    None   None       
[SLB2015] 30425              334.450462 0.353671 0.0    B Saez+15     Star    None   None       
[SLB2015] 30428              334.435579 0.356066 0.0    A Saez+15     Star    None   None       
[SLB2015] 40473              334.369995 0.386527 0.0    A Saez+15     Star    None   None       
[SLB2015] 025                334.294491 0.185217 0.0    A Saez+15     Star    None   None       
[SLB2015] 053                334.329859 0.241312 0.0    A Saez+15     Star    None   None       
[SLB2015] 062p               334.337005 0.176382 0.0    A Saez+15     Star    None   None       
[SLB2015] 072                334.348223 0.245506 0.0    A Saez+15     Star    None   None       
[SLB2015] 150p               334.410858 0.265998 0.0    A Saez+15     Star    None   None       
[SLB2015] 186                334.436182 0.296993 0.0    A Saez+15     Star    None   None       
[SLB2015] 210                334.446373 0.280095 0.0    B Saez+15     Star    None   None       
[SLB2015] 253p               334.475673 0.373349 0.0    A Saez+15     Star    None   None       
[SLB2015] 10625              334.414719 0.302    1.8956 B Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 20562              334.336992 0.176855 2.7599 A Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 30688              334.476707 0.197198 0.4202 A Saez+15     XR      None   None       
[SLB2015] 050x               334.32803  0.27425  0.9924 B Saez+15     XRAGN   XRAGN  Saez+15    
[SLB2015] 30369              334.438997 0.327652 0.5044 A Saez+15     bri     None   None       
[SLB2015] 10525              334.29196  0.21757  0.0    A Saez+15     Star    None   None       
[SLB2015] 10719              334.52542  0.29567  0.0    B Saez+15     Star    None   None       
[SLB2015] 20714              334.521    0.23388  0.0    A Saez+15     Star    None   None       
SSA22oIM J221649.5+002148    334.206073 0.363417 3.0738 A oIMACS      LyC     None   None       
SSA22oIM J221750.2+000728    334.459307 0.124346 3.1261 A oIMACS      LAE     None   None       
SSA22oIM J221636.5+001330    334.152007 0.2251   3.1123 B oIMACS      LAE     None   None       
SSA22oIM J221725.7+002535    334.357241 0.426298 3.1149 B oIMACS      LAE     None   None       
SSA22oIM J221718.6+001023    334.327567 0.173125 3.0814 A oIMACS      LAE     None   None       
SSA22oIM J221742.1+002102    334.425545 0.350666 3.1068 B oIMACS      LAE     None   None       
SSA22oIM J221754.5+002646    334.477211 0.446008 3.0789 A oIMACS      LAE     None   None       
SSA22oIM J221818.9+001657    334.578747 0.282576 3.0754 A oIMACS      LAE     None   None       
SSA22oIM J221807.8+002650    334.532379 0.447129 3.0777 B oIMACS      LAE     None   None       
SSA22oIM J221640.2+001803    334.167447 0.300726 3.0753 B oIMACS      LAE     None   None       
SSA22oIM J221653.3+001017    334.222115 0.171334 3.0793 B oIMACS      LAE     None   None       
SSA22oIM J221707.4+000553    334.281021 0.098164 3.0903 B oIMACS      LAE     None   None       
SSA22oIM J221659.6+000626    334.24832  0.107124 3.0821 B oIMACS      LAE     None   None       
SSA22oIM J221747.4+002660    334.447325 0.449954 3.095  A oIMACS      LAE     None   None       
SSA22oIM J221834.2+002733    334.642586 0.459046 3.0755 A oIMACS      LAE     None   None       
SSA22oIM J221746.4+001942    334.443482 0.32834  3.0593 B oIMACS      LBG     None   None       
SSA22oIM J221826.9+002555    334.61196  0.431955 3.223  A oIMACS      LBG     None   None       

